Exciting pions in nuclei: DCX and Electroproduction in the resonance region

We describe the double charge exchange (DCX) reaction of pions with different nuclear targets at incident kinetic energies of 120-180 MeV within the GiBUU transport framework. The DCX process is highly sensitive to details of the interactions of pions with the nuclear medium and, therefore, represents a major benchmark for any model of pion scattering off nuclei at low and intermediate energies. We achieve a good quantitative agreement with the extensive data set obtained at LAMPF. Furthermore, we present first results on electron scattering off nuclei for beam energies of 700-1500 MeV and virtualities of Q^2<700 MeV^2. Including quasi-elastic and pion- production processes and employing in-medium kinematics and realistic form factors, we evaluate inclusive cross sections and compare to data obtained at the ADONE storage ring (Frascati).

==> data/nucleus/dcxwood.txt <==
12C(+,-)X 180 MeV 40°	
20.6	1.68	0.16	
25.5	1.60	0.13	
33.7	2.20	0.12	
42.9	2.02	0.10	
54.2	2.27	0.09	
67.0	2.11	0.08	
82.4	1.66	0.05	
86.2	1.65	0.05	
90.0	1.45	0.05	
101.8	1.07	0.05	
106.3	0.937	0.050	
110.9	0.725	0.041	
125.9	0.342	0.037	
131.3	0.231	0.031	
136.8	0.153	0.024	
138.2	0.115	0.023	
144.1	0.036	0.013	
150.0	0.001	0.003	
			
12C(+,-)X 180MeV 90°	
25.7	1.71	0.11	
53.5	1.99	0.07	
54.3	2.20	0.08	
101.9	0.691	0.051	
106.4	0.606	0.049	
111.0	0.496	0.041	
			
12C(+,-)X 180MeV 130°	
9.3	0.870	0.398	
16.3	1.46	0.19	
20.7	1.83	0.16	
25.5	1.82	0.13	
33.8	2.27	0.12	
42.9	2.24	0.04	
54.2	2.29	0.05	
67.1	1.94	0.05	
82.4	1.30	0.05	
86.2	0.996	0.046	
90.0	0.973	0.043	
101.8	0.449	0.046	
106.3	0.323	0.041	
110.9	0.314	0.038	
126.0	0.090	0.019	
131.4	0.024	0.010	
138.2	0.006	0.005	
			
16O(+,-)X 120MeV 25°	
14.3	2.09	0.33	
19.0	2.03	0.16	
23.7	1.92	0.11	
33.1	1.87	0.10	
42.7	1.49	0.07	
52.4	1.01	0.05	
62.3	0.575	0.030	
69.0	0.391	0.036	
72.1	0.272	0.031	
75.3	0.214	0.026	
83.3	0.051	0.013	
87.0	0.017	0.008	
90.8	0.019	0.007	
			
16O(+,-)X 120MeV 80°	
15.0	2.37	0.34	
19.8	1.98	0.15	
24.5	1.91	0.11	
33.8	1.70	0.10	
43.4	1.38	0.07	
53.1	0.907	0.044	
62.9	0.455	0.023	
69.6	0.312	0.029	
72.7	0.191	0.023	
75.9	0.093	0.015	
83.8	0.021	0.007	
87.6	0.008	0.004	
91.3	0.002	0.002	
			
16O(+,-)X 120MeV 130°	
14.5	2.14	0.35	
19.2	1.75	0.16	
23.9	1.85	0.11	
33.3	1.81	0.09	
42.9	1.38	0.07	
52.6	0.970	0.049	
62.4	0.458	0.023	
69.2	0.230	0.028	
72.3	0.163	0.024	
75.5	0.069	0.015	
78.7	0.046	0.011	
82.2	0.025	0.009	
85.8	0.014	0.006	
			
16O(+,-)X 150MeV 25°	
14.3	2.26	0.30	
19.0	2.58	0.20	
23.7	2.58	0.14	
33.1	2.55	0.10	
42.7	2.36	0.09	
52.4	2.02	0.07	
62.3	1.57	0.06	
72.1	1.17	0.05	
83.3	0.764	0.051	
87.0	0.688	0.049	
90.8	0.647	0.045	
97.6	0.390	0.027	
101.9	0.258	0.023	
106.2	0.143	0.016	
112.0	0.058	0.010	
116.8	0.026	0.007	
121.7	0.025	0.007	
			
160(+,-)X 150MeV 80°	
15.0	2.60	0.32	
19.8	2.42	0.17	
23.9	2.51	0.14	
33.9	2.68	0.12	
43.5	2.49	0.10	 
53.1	1.87	0.07	 
62.8	1.51	0.07	 
72.7	0.966	0.038	 
83.8	0.555	0.042	 
87.5	0.429	0.038	 
91.3	0.378	0.034	 
98.1	0.177	0.017	 
102.4	0.124	0.015	 
106.7	0.039	0.008	 
112.5	0.015	0.005	 
117.3	0.009	0.004	 
			 
18O(+,-)X 150MeV 130°	 
14.5	2.68	0.27	 
23.9	2.50	0.16	 
33.3	2.53	0.14	 
42.9	2.46	0.11	 
49.3	1.95	0.09	 
52.6	1.86	0.08	 
62.4	1.42	0.06	 
72.3	0.801	0.033	 
83.4	0.335	0.036	 
87.1	0.325	0.036	 
90.9	0.202	0.026	 
97.7	0.093	0.019	 
102.0	0.051	0.015	 
106.4	0.026	0.010	 
			 
16O(+,-)X 180MeV 25°	 
14.3	3.37	0.40	 
19.0	2.87	0.18	 
23.7	3.03	0.16	 
33.1	3.49	0.16	 
42.7	3.13	0.15	 
52.4	3.05	0.13	 
62.3	2.89	0.11	 
72.1	2.63	0.10	 
83.3	2.00	0.13	 
87.0	1.72	0.13	 
90.8	1.63	0.11	 
97.6	1.45	0.10	 
101.9	1.49	0.11	 
106.2	1.22	0.09	 
116.7	0.876	0.045	 
121.8	0.663	0.041	 
126.9	0.461	0.032	 
136.0	0.221	0.027	 
141.7	0.037	0.012	 
147.5	0.034	0.010	 
			 
16O(+,-)X 180MeV 50°	 
14.5	2.97	0.36	 
19.2	3.09	0.18	 
23.9	2.91	0.16	 
33.3	3.21	0.17	 
42.9	3.13	0.15	 
52.6	3.12	0.16     
62.4	2.89	0.15	
72.3	2.46	0.13	
83.4	1.89	0.15	
87.1	1.85	0.16	
90.9	1.42	0.13	
97.7	1.40	0.08	
102.0	1.17	0.07	
106.4	1.05	0.07	
116.9	0.607	0.043	
121.9	0.454	0.039	
127.0	0.261	0.028	
136.2	0.121	0.018	
141.9	0.042	0.011	
147.7	0.008	0.005	
			
16O(+,-)X 180MeV  80°	
15.0	2.81	0.38	
19.8	2.78	0.17	
24.5	3.13	0.16	
33.9	2.94	0.16	
43.4	3.64	0.20	
53.1	3.27	0.17	
62.9	2.84	0.14	
72.7	2.34	0.12	
83.8	1.81	0.13	
87.5	1.47	0.12	
91.3	1.28	0.10	
98.1	1.05	0.08	
102.4	0.868	0.072	
106.7	0.661	0.059	
117.3	0.445	0.034	
122.3	0.248	0.026	
127.4	0.167	0.021	
136.5	0.037	0.011	
142.2	0.003	0.003	
148.0	0.005	0.004	
			
16O(+,-)X  180MeV 105°	
14.9	2.76	0.38	
19.7	2.94	0.18	
24.3	3.26	0.14	
33.7	3.59	0.18	
43.3	3.40	0.14	
53.0	3.00	0.16	
62.8	2.93	0.14	
72.6	2.31	0.12	
83.7	1.65	0.11	
87.4	1.45	0.10	
91.2	1.15	0.09	
98.0	0.872	0.058	
102.3	0.661	0.052	
106.7	0.480	0.042	
117.2	0.272	0.021	
122.2	0.180	0.018	
127.3	0.110	0.013	
136.4	0.015	0.005	
142.1	0.004	0.003	
147.9	0.002	0.002	

16O(+,-)X 180MeV 130°	
14.5	2.84	0.39	
19.2	3.26	0.19	
23.9	3.22	0.17	
33.3	3.53	0.16	
42.9	3.70	0.16	
52.6	3.35	0.13	
62.4	3.26	0.16	
72.3	2.16	0.08	
83.4	1.47	0.09	
87.2	1.16	0.08	
90.9	0.955	0.069	
97.7	0.736	0.042	
102.0	0.562	0.038	
106.4	0.417	0.031	
116.9	0.183	0.015	
121.9	0.133	0.013	
127.0	0.065	0.009	
136.2	0.008	0.005	
141.9	0.003	0.003	
147.7	0.003	0.003	
			
16O(+,-)X 210MeV  25°	
14.3	3.00	0.35	
23.7	2.91	0.17	
33.1	3.06	0.15	
42.7	3.36	0.13	
52.4	3.65	0.14	
62.2	3.21	0.12	
72.1	3.15	0.11	
83.3	3.01	0.16	
87.0	2.84	0.16	
90.8	2.71	0.15	
97.6	2.47	0.11	
101.9	2.41	0.11	
106.2	2.08	0.10	
116.7	2.03	0.09	
121.8	1.68	0.08	
126.9	1.56	0.08	
136.0	1.20	0.06	
141.7	1.00	0.06	
147.5	0.757	0.049	
155.3	0.593	0.055	
161.7	0.236	0.037	
164.9	0.225	0.031	
168.2	0.107	0.023	
171.7	0.076	0.019	
178.5	0.022	0.010	
			
16O(+,-)X 210MeV  50°
14.5	3.01	0.33	
23.9	3.00	0.16	
33.3	3.42	0.15	
42.9	3.51	0.15	
52.6	3.61	0.13	
62.4	3.47	0.12	
72.3	3.05	0.10	
83.4	3.01	0.15	
87.1	2.54	0.15 
90.9	2.35	0.13 
97.7	2.03	0.12 
102.0	2.13	0.12 
106.4	1.80	0.11 
116.9	1.56	0.06 
121.9	1.34	0.06 
127.0	1.24	0.06 
136.1	0.868	0.045
141.9	0.705	0.042
147.7	0.455	0.032
155.4	0.332	0.038
161.8	0.109	0.023
165.1	0.106	0.033
168.3	0.026	0.011
171.8	0.031	0.018
		     
16O(+,-)X 210MeV  80°
15.0	2.99	0.36 
24.5	3.17	0.15 
33.9	3.57	0.14 
43.4	3.53	0.14 
53.1	3.69	0.13 
62.9	3.54	0.11 
72.7	3.22	0.10 
83.8	2.73	0.14 
87.5	2.42	0.13 
91.3	2.29	0.12 
98.1	2.23	0.11 
102.4	2.04	0.11 
106.7	1.73	0.10 
117.2	1.28	0.06 
122.3	1.05	0.06 
127.4	0.809	0.048
136.5	0.509	0.021
142.2	0.379	0.019
148.0	0.249	0.014
155.7	0.117	0.009
162.2	0.043	0.006
165.4	0.030	0.010
168.6	0.020	0.004
179.0	0.003	0.003
		     
16O(+,-)X 210MeV 105°
14.9	2.56	0.27 
24.3	3.13	0.20 
33.7	3.49	0.18 
43.3	3.57	0.14 
53.0	3.91	0.13 
62.8	3.62	0.11 
72.6	3.24	0.10 
83.7	2.51	0.13 
87.4	2.66	0.14 
91.2	2.16	0.12 
98.0	1.85	0.10 
102.3	1.46	0.09 
106.7	1.28	0.08 
117.2	0.964	0.048
122.2	0.726	0.043	
127.3	0.625	0.037	
136.4	0.366	0.018	
142.1	0.204	0.014	
147.9	0.151	0.011	
155.7	0.057	0.007   
162.1	0.017	0.004	
168.5	0.010	0.003	
			
160(+,-)X 210MeV 130°	
14.5	2.93	0.28	
23.9	3.62	0.23	
33.3	4.05	0.17	
42.9	4.05	0.16	
52.6	4.29	0.15	
62.4	3.89	0.12	
72.3	3.16	0.10	
83.4	2.53	0.12	
87.1	2.23	0.11	
90.9	2.10	0.10	
97.7	1.55	0.06	
102.0	1.46	0.06	
106.4	1.10	0.05	
116.8	0.704	0.033	
121.8	0.546	0.030	
126.9	0.415	0.025	
136.1	0.234	0.015	
141.9	0.146	0.013	
147.6	0.103	0.010	
155.4	0.036	0.006	
161.8	0.011	0.003	
165.1	0.009	0.004	
168.3	0.004	0.002	
			
160(+-)X 240MeV  25°	
14.3	3.12	0.39	
23.7	3.42	0.17	
33.1	3.81	0.16	
42.7	3.63	0.15	
52.4	3.94	0.14	
62.3	3.53	0.16	
72.1	3.72	0.15	
83.3	3.20	0.22	
87.0	3.51	0.24	
90.8	3.01	0.21	
97.6	2.72	0.19	
101.9	3.35	0.21	
106.2	2.64	0.18	
116.8	2.86	0.17	
121.8	2.64	0.17	
126.9	2.49	0.16	
136.0	2.16	0.12	
141.7	1.83	0.11	
147.5	1.88	0.11	
164.9	1.17	0.04	
171.7	0.877	0.034	
178.5	0.644	0.027	
193.9	0.166	0.036	
201.6	0.051	0.021	
209.4	0.020	0.012	
			
16O(+,-)X 240MeV  50°	
14.5	3.05	0.35	
19.2	3.06	0.19	
23.9	3.08	0.17	
33.3	3.70	0.18	
42.9	4.01	0.22	
52.6	3.99	0.19	
62.4	3.91	0.17	
72.3	3.36	0.14	
83.4	3.26	0.21	
87.1	3.28	0.22	
90.9	3.09	0.20	
97.7	2.88	0.18	
102.0	2.83	0.19	
106.4	2.55	0.17	
116.9	2.22	0.15	
121.9	2.37	0.16	
127.0	2.17	0.14	
136.1	1.80	0.07	
141.9	1.71	0.07	
147.7	1.42	0.06	
165.0	0.713	0.040	
171.8	0.487	0.034	
178.6	0.368	0.028	
194.0	0.078	0.024	
201.7	0.015	0.011	
209.5	0.007	0.007	
			
16O(+,-)X 240MeV  80°	
15.0	3.23	0.35	
19.8	3.51	0.19	
24.5	3.38	0.12	
33.9	3.73	0.11	
43.4	4.06	0.12	
53.1	3.99	0.12	
62.9	3.94	0.11	
72.7	3.80	0.10	
83.8	3.42	0.14	
87.5	3.34	0.14	
91.3	2.93	0.13	
98.1	2.89	0.12	
102.4	2.73	0.12	
106.8	2.43	0.11	
117.3	2.00	0.13	
122.3	1.87	0.13	
127.4	1.54	0.11	
136.5	1.42	0.07	
142.2	1.16	0.07	
148.0	0.901	0.054	
165.4	0.344	0.018	
172.1	0.192	0.014	
178.9	0.135	0.011	
194.3	0.018	0.013	
			
16O(+,-)X 240MeV 105°	
14.9	3.58	0.35   
24.3	3.50	0.18   
33.7	4.05	0.18   
43.3	4.09	0.17   
53.0	4.34	0.18   
62.8	3.77	0.15   
72.6	3.75	0.14   
83.7	3.16	0.20   
87.4	3.09	0.20   
91.2	2.47	0.17   
98.0	2.46	0.16   
102.3	2.19	0.16   
106.7	2.15	0.14   
117.2	1.54	0.11   
122.2	1.44	0.11   
127.3	1.17	0.10   
136.4	0.882	0.056  
142.1	0.615	0.048  
147.9	0.459	0.039  
155.7	0.362	0.021  
162.1	0.267	0.019  
168.5	0.140	0.013  
184.6	0.030	0.004  
192.0	0.009	0.002  
199.5	0.003	0.001  
		       
16O(+,-)X 240MeV 130°  
14.5	3.46	0.38   
23.9	3.88	0.19   
33.3	3.94	0.19   
42.9	4.25	0.16   
52.6	4.59	0.20   
62.4	4.52	0.18   
72.3	3.89	0.15   
83.4	3.62	0.22   
87.1	3.00	0.21   
90.9	2.51	0.18   
97.7	2.39	0.17   
102.0	2.42	0.17   
106.4	1.96	0.15   
116.9	1.40	0.08   
121.9	1.30	0.08   
127.0	0.861	0.062  
136.1	0.733	0.038  
141.9	0.560	0.035  
147.7	0.368	0.027  
155.4	0.252	0.016  
161.8	0.161	0.013  
168.3	0.091	0.009  
184.4	0.018	0.004  
191.8	0.004	0.002  
199.3	0.000	0.001  
		       
16O(+,-)X 270MeV  80°  
15.0	3.62	0.36   
24.5	3.10	0.18   
33.8	3.71	0.16   
43.4	4.17	0.20   
53.1	4.29	0.17	
62.9	3.85	0.15	
72.7	3.69	0.13	
83.8	3.38	0.19	 
87.5	3.28	0.20	
91.3	2.80	0.17	
98.1	3.24	0.17	
102.4	3.00	0.17	
106.7	2.52	0.15	
117.2	2.31	0.13	
122.3	1.80	0.12	
127.4	2.12	0.12	
136.5	1.96	0.11	
142.2	1.83	0.11	
148.0	1.32	0.09	
155.7	1.16	0.06	
162.1	1.05	0.06	
168.6	0.708	0.043	
175.0	0.560	0.037	
182.1	0.425	0.033	
189.2	0.280	0.025	
204.0	0.129	0.008	
212.1	0.063	0.006	
220.2	0.031	0.004	
			
16O(+,-)X 270MeV 130°
14.5	3.06	0.39	
19.2	3.00	0.26	
23.9	3.20	0.20	
33.3	3.95	0.20	
42.9	3.88	0.20		
52.6	4.36	0.19	
62.4	4.13	0.20	
72.3	3.48	0.17	
83.4	3.79	0.27    
87.1	2.78	0.24    
90.9	2.93	0.23	
97.7	2.48	0.18	
102.0	2.40	0.19	
106.4	2.29	0.17	
116.9	1.85	0.14
121.9	1.67	0.14	
127.0	1.27	0.11	
136.1	1.23	0.10	
141.9	0.975	0.088	
147.6	0.535	0.062	
155.4	0.504	0.040	
161.8	0.335	0.034	
168.3	0.293	0.030	
174.7	0.212	0.023	
181.8	0.154	0.020	
188.9	0.066	0.012   
203.7	0.018	0.003   
211.8	0.008	0.002   
219.9	0.001	0.001		
			
16O(-,+)X 180MeV 25°
14.3	3.39	0.72    
23.7	2.12	0.17	
33.1	2.45	0.15	
42.7	2.97	0.16	
52.4	3.04	0.16	
62.3	2.78	0.15	
72.1	2.72	0.14	
83.3	2.31	0.22	
87.0	2.00	0.21	
90.8	2.12	0.20	
97.6	1.79	0.17	
101.9	1.76	0.18	
106.2	1.45	0.15	
116.7	1.33	0.13	
121.8	0.984	0.113	
126.9	0.779	0.096	
145.6	0.180	0.031	
151.7	0.035	0.015	
157.9	0.054	0.017	
			
16O(-,+) 180MeV 80°	
15.0	2.92	0.48	
24.5	2.58	0.14	
33.8	2.55	0.14	
43.4	2.83	0.13	
53.1	3.19	0.17	
62.9	3.10	0.15
72.7	2.67	0.12	
83.8	1.95	0.18	
87.5	2.21	0.19	
91.3	1.64	0.16	
98.1	1.47	0.12	
102.4	1.20	0.11	
106.7	0.917	0.089	
117.3	0.634	0.058	
122.3	0.421	0.049	
127.4	0.254	0.036	
146.1	0.027	0.008	
152.2	0.005	0.004	
158.3	0.002	0.002	
			
16O(-,+)X 180MeV 130°
14.5	2.43	0.47	
23.9	2.88	0.16	
33.3	2.89	0.16	
42.9	3.15	0.17	
52.8	3.59	0.19	
62.4	3.30	0.16	
72.3	2.71	0.14	
83.4	1.65	0.16	
87.1	1.70	0.16	
90.9	1.16	0.13	
97.7	1.04	0.09	
102.0	0.794	0.077	
106.4	0.595	0.063	
116.9	0.338	0.026	
121.9	0.233	0.022	
127.0	0.165	0.018	
136.1	0.051	0.009	
141.9	0.027	0.006 
147.7	0.010	0.004 
		      
16O(-,+)X 210MeV 25°
14.3	3.66	0.67  
23.7	3.07	0.21  
33.1	3.15	0.19  
42.7	3.55	0.18  
52.4	3.36	0.18  
62.3	3.16	0.16  
72.1	3.58	0.16  
83.3	3.12	0.25  
87.0	3.02	0.26  
90.8	2.94	0.24  
97.6	2.47	0.22  
101.9	2.37	0.22  
106.2	2.51	0.21  
116.7	2.39	0.22  
121.8	2.29	0.22  
126.9	1.86	0.19  
136.0	1.94	0.19  
141.7	1.25	0.16  
147.5	0.845	0.123 
164.9	0.403	0.069 
171.7	0.212	0.052 
174.6	0.191	0.089
178.5	0.199	0.046 
181.7	0.083	0.061 
188.8	0.073	0.053 
		      
16O(-,+)X 210MeV  80°
15.0	3.39	0.45  
24.5	2.56	0.15  
33.9	3.04	0.11  
43.4	3.58	0.10  
53.1	3.67	0.12  
62.9	3.78	0.11  
72.7	3.32	0.08  
83.8	3.19	0.12  
87.5	2.85	0.12  
91.3	2.73	0.11
98.1	2.41	0.10  
102.4	2.15	0.09  
106.7	2.04	0.09  
117.3	1.61	0.07  
122.3	1.31	0.07  
127.4	1.16	0.06  
136.5	0.830	0.035 
142.2	0.658	0.032 
148.0	0.422	0.024 
165.4	0.103	0.009 
172.2	0.037	0.006 
179.0	0.014	0.003 
		      
16O(-,+)X 210MeV 130°
14.5	3.09	0.43  
19.2	2.49	0.19  
23.9	2.63	0.16  
33.3	3.24	0.18	
42.9	4.08	0.14	
52.6	3.75	0.19	
62.4	4.21	0.17	
72.3	3.62	0.15	
83.4	2.62	0.20	
87.1	2.74	0.21	
90.9	2.42	0.19	
97.7	2.24	0.17	
102.0	1.85	0.16	
106.4	1.52	0.14	
116.9	1.02	0.07	
121.9	0.906	0.072	
127.0	0.543	0.053	
136.1	0.427	0.032	
141.9	0.265	0.026	
147.6	0.171	0.020	
155.4	0.107	0.010	
161.8	0.055	0.008	
165.1	0.041	0.006	
168.3	0.024	0.005	
171.9	0.012	0.003	
178.7	0.001	0.001	
			
16O(-,+)X 240MeV 25°	
14.3	3.67	0.60	
23.7	3.41	0.21	
33.1	3.82	0.22	
42.7	4.28	0.23	
52.4	4.49	0.23	
62.3	3.89	0.20	
72.1	3.65	0.20	
83.3	3.61	0.34	
87.0	3.09	0.33	
90.8	3.62	0.33	
97.6	3.08	0.28	
101.9	2.72	0.27	
106.2	2.89	0.26	
116.7	2.88	0.25	
121.8	3.15	0.26	
126.9	1.96	0.20	
136.0	2.49	0.26	
141.7	2.11	0.25	
147.5	1.59	0.21	
152.7	1.75	0.22	
159.0	1.57	0.22	
165.4	1.49	0.20	
174.6	0.859	0.153	
181.7	0.877	0.158	
188.8	0.543	0.118	
193.9	0.339	0.066	
201.6	0.257	0.059	
209.4	0.143	0.041	
			
16O(-,+)X 240MeV 80°	
15.0	3.44	0.38	
24.5	3.25	0.19	
33.8	3.59	0.17	
43.4	3.78	0.19	
53.1	3.55	0.16	
62.8	3.50	0.18	
72.7	3.86	0.19	
83.8	2.89	0.27	
87.5	3.16	0.29	
91.3	2.62	0.25	
98.1	2.70	0.24	
102.4	2.71	0.25	
106.7	2.39	0.22	
117.2	2.34	0.15	
122.3	2.12	0.14	
127.4	1.92	0.13	
136.5	1.64	0.12	
142.2	1.19	0.10	
148.0	1.06	0.09	
155.7	0.753	0.043	
162.1	0.593	0.039	
168.6	0.428	0.032	
184.7	0.176	0.011	
192.1	0.082	0.008	
199.5	0.033	0.005	
			
16O(-,+)X 240MeV 130°	
14.5	2.83	0.34	
23.9	2.88	0.17	
33.3	3.28	0.15	
42.9	3.50	0.16	
52.6	3.99	0.18	
62.4	4.19	0.17	
72.3	4.14	0.14	
83.4	3.36	0.22	
87.1	3.68	0.23	
90.9	3.17	0.20	
97.7	2.48	0.17	
102.0	2.46	0.18	
106.4	2.05	0.15	
116.9	1.59	0.13	
121.9	1.37	0.12	
127.0	1.07	0.10	
136.1	0.787	0.059	
141.8	0.672	0.056	
147.6	0.473	0.044	
155.4	0.348	0.030	
161.8	0.287	0.028	
168.3	0.154	0.020	
184.4	0.044	0.006	
191.8	0.028	0.005	
199.3	0.007	0.002	
			
40Ca(+,-)X 120MeV 25°	
12.7	3.24	0.63	
17.4	4.16	0.38	
22.1	3.56	0.26	
31.7	3.66	0.19	
41.4	2.59	0.13	
51.3	1.39	0.08	
61.2	0.809	0.056	
68.0	0.481	0.072 
71.1	0.527	0.077 
74,3	0.276	0.053 
82.3	0.131	0.035 
86.1	0.047	0.022 
89.9	0.028	0.016 
		      
40Ca(+,-)X 120MeV 80° 
13.2	3.42	0.57  
17.9	3.62	0.32  
22.6	3.75	0.24  
32.1	3.26	0.18  
41.8	2.51	0.13  
51.6	1.38	0.07  
61.5	0.839	0.050 
68.3	0.416	0.059 
71.4	0.223	0.044 
74.6	0.217	0.041 
82.6	0.092	0.024 
86.4	0.030	0.015 
90.2	0.011	0.008 
		      
40Ca(+,-)X 120MeV 130°
12.9	3.12	0.59  
17.5	4.24	0.37  
22.2	3.97	0.26  
31.8	3.30	0.17  
41.5	2.77	0.13  
51.4	1.50	0.08  
58.6	0.971	0.107 
61.3	0.696	0.092 
64.1	0.618	0.082 
68.1	0.372	0.061 
71.2	0.272	0.054 
74.4	0.181	0.041 
82.4	0.061	0.022 
86.1	0.029	0.015 
89.9	0.006	0.007 
		      
40Ca(+,-)X 150MeV 25° 
12.7	4.11	0.64  
17.4	4.35	0.35  
22.1	4.43	0.31  
31.7	1.43	0.27  
41.4	3.95	0.21  
46.4	3.42	0.18  
51.3	2.76	0.15  
61.2	2.21	0.12  
71.1	1.70	0.08  
82.3	1.05	0.08  
86.1	0.942	0.083 
89.9	0.685	0.067 
96.7	0.446	0.052 
101.0	0.300	0.044 
105.4	0.244	0.037 
111.1	0.120	0.024 
116.0	0.029	0.013 
120.9	0.013	0.008 
130.8	0.004	0.004	
136.2	0.011	0.007	
			
40Ca(+,-)X 150MeV 80°	
13.2	5.57	0.66	
17.9	5.01	0.34	
22.6	5.26	0.29	
32.1	5.00	0.26	
41.8	4.41	0.14	
51.6	3.09	0.14	
61.5	2.39	0.11	
71.4	1.48	0.07	
82.6	0.780	0.066	
86.3	0.592	0.060	
90.1	0.455	0.049	
96.9	0.311	0.039	
101.3	0.216	0.034	
105.6	0.126	0.025	
111.4	0.050	0.016	
116.2	0.029	0.013	
121.1	0.004	0.005	
			
40Ca(+,-)X 150MeV 130°	
12.9	4.84	0.40	
17.5	4.68	0.34	
22.2	5.01	0.23	
31.8	5.29	0.24	
41.5	4.45	0.17    
48.1	3.79	0.18	
51.4	3.07	0.16    
61.3	2.28	0.12	
71.2	1.28	0.07	
82.4	0.866	0.056	
86.1	0.425	0.047	
89.9	0.401	0.042	
96.8	0.161	0.021	
101.1	0.130	0.020	
105.4	0.069	0.013	
111.2	0.020	0.010	
121.0	0.009	0.007	
			
40Ca(+,-)X 180MeV 25°	
12.7	4.75	0.68	
17.4	4.56	0.36	
22.1	5.35	0.30	
31.7	5.66	0.28	
41.4	5.18	0.28	
51.3	4.84	0.23	
61.2	4.15	0.24	
71.1	3.35	0.16	
82.3	2.65	0.23	
86.1	2.28	0.22	
89.9	2.24	0.21	
96.7	1.91	0.15	
101.0	1.50	0.14	
105.4	1.32	0.12	
115.9	1.07	0.09	
120.9	0.683	0.075	
126.0	0.377	0.054	
135.2	0.241	0.051	
140.9	0.113	0.036	
146.7	0.083	0.029	
			
40Ca(+,-)X 180MeV 50°	
12.9	4.65	0.63	
17.5	5.47	0.37	
22.2	5.79	0.30	
31.8	6.41	0.31	
41.5	6.66	0.30	
51.4	5.03	0.23	
61.3	4.17	0.19	
71.2	3.32	0.15	
82.4	2.72	0.22	
86.1	2.19	0.20	
89.9	1.80	0.17	
96.7	1.60	0.13	
101.1	1.55	0.13	
105.4	1.29	0.11	
116.0	0.835	0.074	
121.0	0.582	0.064	
126.1	0.255	0.041	
135.2	0.144	0.035	
141.0	0.057	0.023	
146.8	0.029	0.015	
			
40Ca(+,-)X 180MeV 80°	
13.2	5.43	0.67	
17.9	6.02	0.38	
22.6	6.23	0.33	
32.1	6.83	0.34	
41.8	6.56	0.34	
51.6	5.36	0.27	
61.5	4.10	0.21	
71.4	3.07	0.17	
82.3	2.67	0.20	
86.3	2.35	0.19	
90.1	2.01	0.16	
96.9	1.36	0.11	
101.3	1.12	0.10	
105.6	1.02	0.09	
116.2	0.631	0.046	
121.1	0.414	0.038	
126.3	0.260	0.029	
135.5	0.140	0.032	
141.2	0.022	0.014	
147.0	0.013	0.010	
			
40Ca(+,-)X 180MeV 105°	
13.2	4.91	0.67	
17.8	6.13	0.39	
22.5	6.72	0.38	
32.0	7.69	0.38	
41.8	6.99	0.36	
51.6	5.71	0.28	
61.5	4.34	0.22	
71.4	3.55	0.18	
82.5	2.21	0.18 
86.3	1.77	0.17 
90.1	1.63	0.15 
96.9	1.14	0.09 
101.2	1.01	0.09 
105.6	0.750	0.072
116.1	0.399	0.037
121.2	0.215	0.028
126.3	0.128	0.020
135.4	0.074	0.021
141.1	0.006	0.006
146.9	0.016	0.009
		     
40Ca(+,-)X 180MeV 130°	
12.9	4.46	0.67 
17.5	6.84	0.43 
22.2	6.83	0.27 
31.8	8.30	0.41 
41.6	7.20	0.31 
51.4	5.71	0.30 
61.3	4.46	0.24 
71.2	3.44	0.16 
82.4	2.33	0.17 
86.1	1.97	0.16 
89.9	1.48	0.13 
96.8	1.13	0.09 
101.1	0.956	0.085
105.4	0.682	0.067
116.0	0.358	0.037
121.0	0.248	0.032
126.1	0.125	0.022
135.2	0.047	0.018
141.0	0.029	0.015
		     
40Ca(+,-)X 210MeV 25°	
12.7	5.14	0.70 
22.1	5.47	0.32 
31.7	6.03	0.28 
41.4	6.22	0.30 
51.3	5.75	0.25 
61.2	4.91	0.18 
71.1	4.32	0.13 
82.3	3.54	0.18 
86.1	3.36	0.18 
89.9	3.26	0.16 
96.7	3.15	0.13 
101.0	2.88	0.12 
105.4	2.55	0.11 
115.9	2.22	0.12 
120.9	2.12	0.12 
126.0	1.79	0.10 
135.2	1.28	0.07 
140.9	0.974	0.061
146.7	0.770	0.051
154.5	0.615	0.087
160.9	0.206	0.054
164.1	0.216	0.063
167.4	0.185	0.047
170.9	0.038	0.028	
177.7	0.052	0.030	
			
40Ca(+,-)X 210MeV 50°
12.9	4.79	0.50	
22.2	6.04	0.30	
31.8	6.16	0.27	
41.6	6.44	0.26	
51.4	5.97	0.25	
61.3	5.31	0.21	
71.2	4.41	0.17	
82.4	3.56	0.24	
86.1	3.17	0.24	
89.9	3.35	0.23	
96.8	2.92	0.20	
101.1	3.11	0.21	
105.4	2.60	0.18	
115.9	2.02	0.12		
120.9	1.64	0.11	
126.0	1.34	0.09
135.2	0.874	0.065	
141.0	0.783	0.064	
146.8	0.637	0.054	
154.5	0.352	0.031	
161.0	0.228	0.026	
164.2	0.145	0.036	
167.4	0.131	0.019	
171.0	0.078	0.028	
			
40Ca(+,-)X 210MeV 80°
13.2	6.10	0.57	
22.6	6.88	0.38	
32.1	7.72	0.34	
41.8	7.41	0.29	
51.6	6.73	0.24	
61.5	5.70	0.20	
71.4	4.86	0.17	
82.6	4.10	0.24	
86.3	3.65	0.23	
90.1	3.41	0.21	
96.9	3.04	0.19	
101.3	2.54	0.18	
105.6	2.39	0.16	
111.4	2.03	0.14	
116.2	1.67	0.13	
121.1	1.42	0.11		
135.4	0.751	0.045		
141.2	0.519	0.039	
147.0	0.378	0.031	
154.8	0.169	0.018	
161.2	0.072	0.012	
167.7	0.034	0.008	
			
40Ca(+,-)X 210MeV 105°
13.2	5.75	0.68	
22.5	7.18	0.39	
32.1	7.96	0.38	
41.8	7.36	0.36	
51.6	6.70	0.30	
61.5	5.94	0.25	
71.4	4.56	0.20	
82.6	4.11	0.30	
86.3	3.64	0.29	
90.1	3.32	0.26	
96.9	2.45	0.17	
101.2	2.33	0.17	
105.6	1.98	0.15	
116.1	1.33	0.09	
121.2	0.966	0.079	
126.3	0.859	0.070	
135.4	0.459	0.036	
141.1	0.282	0.029	
146.9	0.236	0.025	
154.7	0.100	0.016	
161.1	0.050	0.012	
167.6	0.030	0.008	
			
40Ca(+,-)X 210MeV 130°
12.9	6.04	0.58	
22.2	7.59	0.46	
31.8	8.42	0.35	
41.5	8.94	0.42	
51.4	7.32	0.33	
61.3	6.39	0.28	
71.2	4.66	0.22	
82.4	3.36	0.18	
86.1	3.34	0.18	
89.9	3.52	0.18	
96.7	2.45	0.14	
101.1	2.23	0.14	
105.4	1.68	0.11	
111.2	1.39	0.07	
116.0	1.08	0.07	
121.0	0.835	0.055	
135.2	0.365	0.024	
141.0	0.241	0.020	
146.8	0.155	0.015	
154.6	0.087	0.015	
161.0	0.046	0.012	
164.2	0.027	0.009	
167.5	0.007	0.004	
170.9	0.011	0.006	
			
40Ca(+,-)X 240MeV 25°
12.7	5.84	0.71	
22.1	6.54	0.33	
31.7	7.39	0.33	
41.4	7.05	0.30	
51.3	6.79	0.32	
61.2	5.50	0.25	
71.1	5.28	0.23	
82.3	4.49	0.35	
86.1	4.52	0.37	
89.9	3.97	0.32	
96.7	4.15	0.29	
101.0	3.76	0.28	
105.4	3.85	0.27  
115.9	3.38	0.24  
120.9	3.25	0.24  
126.0	3.19	0.22  
135.2	2.66	0.16  
140.9	2.29	0.15  
146.7	2.11	0.14  
154.5	1.86	0.12  
160.9	1.25	0.10  
167.4	1.15	0.09  
173.8	0.882	0.057 
180.9	0.590	0.048 
188.0	0.377	0.036 
202.8	0.087	0.040 
210.8	0.038	0.027 
219.0	0.017	0.017 
		      
40Ca(+,-)X 240MeV 50°
12.9	6.03	0.67  
17.5	6.21	0.38
22.2	6.84	0.38  
31.8	6.86	0.35  
41.5	7.05	0.35  
51.4	6.29	0.33  
61.3	6.22	0.34  
71.2	5.57	0.29  
82.4	4.61	0.38  
86.1	4.15	0.37  
89.9	4.00	0.34  
96.8	4.36	0.35  
101.1	3.64	0.33  
105.4	3.07	0.28  
116.0	3.04	0.25  
121.0	3.12	0.26  
126.1	2.21	0.21  
135.2	2.18	0.17  
141.0	2.15	0.17  
146.8	1.75	0.15  
154.5	1.13	0.07  
161.0	1.11	0.07  
167.4	0.747	0.057 
173.8	0.562	0.035 
180.9	0.325	0.028 
188.1	0.225	0.022 
202.9	0.057	0.029 
		      
40Ca(+,-)X 240MeV 80°
13.2	7.25	0.68  
17.9	6.64	0.41  
22.6	7.69	0.42  
32.1	8.11	0.43  
41.8	7.64	0.34  
51.6	7.47	0.29  
61.5	6.73	0.25  
71.4	6.11	0.22  
82.6	5.27	0.31  
86.3	4.46	0.30  
90.1	4.40	0.28  
96.9	4.12	0.25	
101.3	4.03	0.26	
105.6	3.39	0.22	
116.2	2.79	0.19	
121.2	2.61	0.19	
126.3	2.25	0.17	
145.1	1.27	0.09	
151.2	0.964	0.083	
157.3	0.643	0.064	
174.0	0.282	0.024	
181.1	0.160	0.019
188.3	0.108	0.015	
203.0	0.008	0.008	
			
40Ca(+,-)X 240MeV 105°
13.2	6.57	0.66	
22.5	7.55	0.42	
32.1	8.64	0.45	
41.8	8.78	0.37	
51.6	7.17	0.29	
61.5	6.42	0.25	
71.4	5.69	0.21	
82.5	5.00	0.31	
86.3	4.88	0.32	
90.1	4.13	0.27	
96.9	3.81	0.25	
101.2	3.62	0.25	
105.6	3.33	0.23	
116.1	2.33	0.18	
121.2	1.97	0.17	
126.3	1.71	0.15	
135.4	1.27	0.09	
141.1	0.949	0.076	
146.9	0.757	0.064	
164.3	0.295	0.025	
171.1	0.206	0.021		
177.9	0.098	0.014	
193.3	0.017	0.006	
201.1	0.009	0.004	
208.9	0.003	0.002	
			
40Ca(+,-)X 240MeV 130°
12.9	7.19	0.72	
22.2	7.85	0.41	
31.8	9.93	0.51	
41.5	8.66	0.45	
51.4	9.11	0.45	
61.3	7.29	0.36	
71.2	6.10	0.27	
82.4	4.91	0.38	
86.1	5.20	0.40	
89.9	3.60	0.31	
96.7	3.63	0.26	
101.1	3.16	0.25	
105.4	2.43	0.20	
116.0	2.21	0.16	
121.0	1.91	0.16		  
126.1	1.53	0.13	
135.2	0.982	0.071	
141.0	0.824	0.068	
146.8	0.502	0.050	
154.5	0.417	0.032	
161.0	0.287	0.028	
167.4	0.152	0.019	
183.5	0.037	0.009	
190.9	0.011	0.005	
198.4	0.010	0.005	
			
40Ca(+,-)X 270MeV 80°
13.2	6.44	0.64	
17.9	6.05	0.40	
22.6	7.87	0.41	
32.1	7.91	0.41		
41.8	8.27	0.39	
51.6	7.48	0.28	
61.5	6.73	0.34	
71.4	6.56	0,31	
82.6	5.09	0.42	
86.3	5.64	0.46	
90.1	4.89	0.40	
97.0	5.17	0.39	
101.3	4.20	0.36	
105.6	4.16	0.34	
116.2	3.77	0.21	
121.2	3.45	0.21	
126.3	3.04	0.19	
135.4	2.69	0.17	
141.2	1.90	0.14	
147.0	2.04	0.14	
154.7	1.40	0.11	
161.1	1.42	0.12	
167.6	1.10	0.10	
174.0	0.912	0.059	
181.1	0.664	0.053	
188.2	0.452	0.041	
203.0	0.198	0.025	
211.1	0.105	0.019	
219.2	0.058	0.014	
			
40Ca(+,-)X 270MeV 130°
12.9	6.36	0.85	
17.5	7.26	0.50	
22.2	8.58	0.46	
31.8	9.68	0.48	
41.5	9.13	0.39	
51.4	8.59	0.38	
61.3	8.43	0.41	
71.2	6.80	0.34	
82.4	6.67	0.52	
86.1	5.39	0.48	
89.9	4.40	0.41	
96.7	4.57	0.28	
101.1	4.34	0.28	
105.4	3.59	0.24	
116.0	2.82	0.20		  
121.0	2.30	0.19	
126.1	2.14	0.17   
135.2	1.48	0.13   
141.0	1.31	0.13   
146.8	1.15	0.11   
154.5	0.890	0.078  
161.0	0.519	0.062  
167.4	0.404	0.052  
173.8	0.342	0.040  
180.9	0.281	0.037  
188.1	0.164	0.027  
202.9	0.049	0.012
211.0	0.027	0.009  
219.1	0.003	0.003  
		       
40Ca(-,+)X 180MeV 25°
12.7	3.40	0.68   
22.1	3.58	0.25   
31.7	4.80	0.27   
41.4	5.30	0.28   
51.3	6.05	0.32   
61.2	5.13	0.27   
71.1	4.45	0.24   
82.3	4.39	0.37   
86.0	3.90	0.37   
89.9	3.42	0.32   
96.7	3.41	0.30   
101.0	2.91	0.28   
105.4	2.95	0.27   
115.9	1.98	0.17   
120.9	1.83	0.17   
126.0	1.40	0.14   
144.8	0.769	0.152  
150.9	0.382	0.111  
157.1	0.338	0.098  
		       
40Ca(-,+)X 180MeV 80°
13.2	3.51	0.56   
22.5	4.38	0.31   
32.1	5.24	0.29   
41.8	6.89	0.35   
51.6	6.31	0.32   
61.5	6.07	0.32
71.4	5.46	0.29   
82.6	4.29	0.38   
86.3	3.94	0.37   
90.1	3.65	0.34   
96.9	2.64	0.23   
101.3	2.41	0.23   
105.6	2.24	0.21   
116.1	1.59	0.13   
121.2	1.35	0.13   
126.3	1.06	0.11   
145.1	0.330	0.032  
151.2	0.176	0.024  
157.3	0.112	0.018  
		       
40Ca(-,+)X 180MeV 130°
12.9	3.97	0.63
22.2	5.24	0.30	
31.8	6.45	0.35	
41.5	7.32	0.39	
51.4	7.53	0.36	
61.3	7.12	0.34	
71.2	5.33	0.25	
82.4	4.80	0.40	
86.1	3.97	0.38	
89.9	3.27	0.32	
96.7	2.73	0.21	
101.1	2.24	0.20	
105.4	1.88	0.17	
116.0	1.20	0.10		
121.0	0.949	0.088	
126.1	0.661	0.069	
144.9	0.176	0.024
151.0	0.098	0.019	
157.1	0.061	0.014	
			
40Ca(-,+)X 210MeV 25°
12.7	3.96	0.68	
22.1	4.05	0.25	
31.7	4.94	0.27	
41.4	6.01	0.28	
51.3	7.03	0.33	
61.2	5.69	0.26	
71.1	5.50	0.24	
82.3	4.98	0.36	
86.1	4.66	0.36	
89.9	4.43	0.33	
96.7	4.28	0.24	
101.0	3.94	0.24	
105.4	3.93	0.22	
115.9	3.27	0.30	
120.9	3.31	0.31	
126.0	2.91	0.27	
135.2	2.86	0.23	
140.9	2.32	0.21	
146.7	1.98	0.19	
154.5	1.54	0.13	
160.9	1.38	0.13	
167.4	0.989	0.101	
173.8	0.786	0.063		 
180.9	0.401	0.047
188.0	0.256	0.035	
			
40Ca(-,+)X 210MeV 80°
13.2	4.02	0.56	
22.6	4.56	0.25	
32.1	6.06	0.32	
41.8	7.23	0.35	
51.6	7.85	0.45	
61.5	7.21	0.22	
71.4	6.56	0.24	
82.6	6.17	0.38	
86.3	5.26	0.36	
90.2	5.32	0.34	
97.0	4.58	0.31	
101.3	4.52	0.32	
105.6	3.93	0.28	
116.1	3.28	0.24	
121.2	2.64	0.22	
128.3	2.27	0.19	
135.4	1.52	0.16	
141.1	1.58	0.16	
146.9	1.18	0.13	
154.8	0.821	0.067	
161.2	0.579	0.058	
164.4	0.476	0.037	
167.6	0.314	0.040	
171.1	0.279	0.030		
177.9	0.178	0.022	
			
40Ca(-,+)X 210MeV 130°
12.9	3.51	0.56	
17.5	3.92	0.32	
22.2	5.08	0.34	
31.8	7.09	0.37	
41.5	8.63	0.41	
51.4	8.73	0.35	
61.3	9.04	0.46	
71.2	7.44	0.38	
82.4	6.03	0.39	
86.1	5.57	0.38	
89.9	5.17	0.35	
96.7	4.37	0.30	
101.1	4.39	0.31	
105.4	3.52	0.26	
116.0	2.39	0.17	
121.0	1.87	0.15	
126.1	1.71	0.14	
135.2	1.20	0.10	
141.0	0.847	0.083	
146.8	0.651	0.068	
154.6	0.359	0.033	
161.0	0.340	0.033	
167.5	0.143	0.020	
173.9	0.063	0.013	
181.0	0.054	0.012	
188.1	0.026	0.008	
				  
40Ca(-,+)X 240MeV 25°
12.7	3.23	0.64	
22.1	4.41	0.28	
31.7	5.48	0.28	
41.4	7.40	0.37	
51.3	7.66	0.40	
61.2	6.57	0.34	
71.1	6.18	0.32	
82.3	5.63	0.50	
86.1	6.01	0.54	
89.9	4.44	0.43	
96.7	4.96	0.44	
101.0	4.95	0.45	
105.4	5.26	0.44	
115.9	4.22	0.31	
120.9	4.59	0.33  
126.0	3.43	0.27  
144.8	3.26	0.23  
150.9	2.85	0.23  
157.0	2.36	0.19  
173.8	2.02	0.14  
180.9	1.78	0.14  
188.0	1.17	0.10  
202.8	0.619	0.043 
210.9	0.438	0.038 
219.0	0.204	0.024 
		      
40Ca(-,+)X 240MeV 80°
13.2	4.06	0.54  
22.6	4.91	0.27  
32.1	6.43	0.35  
41.8	8.09	0.40  
51.6	8.15	0.43  
61.5	7.77	0.38  
71.4	7.35	0.38  
82.6	4.95	0.50  
86.3	6.70	0.60  
90.1	5.74	0.52  
96.9	4.87	0.41  
101.3	5.20	0.44  
105.6	4.68	0.39  
116.2	3.88	0.32  
121.2	3.87	0.34  
126.3	2.93	0.28  
135.4	2.44	0.18  
141.2	2.39	0.18  
147.0	1.70	0.15  
154.7	1.33	0.09  
161.1	1.61	0.10  
167.6	1.07	0.08  
174.0	0.916	0.053 
181.1	0.601	0.045 
188.3	0.369	0.033 
203.0	0.134	0.017 
211.1	0.087	0.014 
219.2	0.033	0.008 
		      
40Ca(-,+)X 240MeV 130°
12.9	3.93	0.55
22.2	5.20	0.28  
31.8	7.46	0.36  
41.5	9.00  	0.40  
51.4	9.73	0.46  
61.3	8.86	0.31  
71.2	8.51	0.39  
82.4	7.70	0.59  
86.1	6.15	0.55  
89.9	6.18	0.51  
96.7	5.57	0.33  
101.1	4.69	0.31  
105.4	4.00	0.27  
116.0	3.49	0.24  
121.0	2.74	0.22
126.1	2.83	0.21
135.2	1.95	0.14
141.0	1.32	0.12
146.8	1.23	0.11
164.2	0.632	0.047
170.9	0.482	0.042
177.8	0.349	0.034
193.2	0.114	0.016
201.0	0.071	0.013
208.7	0.020	0.007

Pb(+,-)X 180MeV 40°
20.3	29.5	2.3
25.2	28.8	1.9
33.5	26.7	1.5
42.7	20.9	1.1
54.0	16.4	0.9
86.9	13.4	0.7
82.3	8.40	0.82
86.0	8.80	0.87
89.9	6.17	0.69
101.6	5.07	0.57
106.2	5.07	0.59
110.7	4.40	0.51
125.8	2.45	0.47
131.2	2.21	0.46
136.7	0.847	0.272
138.1	0.548	0.296
144.0	1.07	0.41
149.9	0.548	0.277

Pb(+,-)X 180MeV 90°
16.1	30.6	2.6
20.5	35.7	2.2
25.4	32.9	1.8
33.6	30.0	1.4
42.8	25.4	1.1
54.1	21.0	0.8
67.0	15.6	0.6
82.4	10.1	0.8
86.1	8.00	0.71
90.0	8.05	0.67
101.7	4.83	0.48
106.3	4.03	0.45
110.8	3.23	0.38
125.9	2.03	0.27
131.3	1.18	0.22
136.8	0.689	0.155

Pb(+,-)X 180MeV 130°
8.9	23.7	6.6
12.1	34.0	4.4
15.9	46.5	3.6
20.3	43.1	2.7
25.3	42.9	2.2
33.5	38.2	1.7
42.7	30.1	1.3
54.1	22.7	1.0             !
66.9	16.6	0.6
82.3	10.3	0.9
86.1	10.5	0.9
89.9	7.88	0.75
101.6	5.50	0.57
106.2	3.04	0.45
110.8	2.60	0.39
125.9	1.14	0.23 
131.3	0.847	0.210
136.8	0.721	0.181
138.1	0.418	0.086
144.0	0.321	0.077
149.9	0.213	0.059

Pb(-,+)X 180MeV 90°
33.6	5.05	0.60
42.8	6.66	0.58
54.1	7.59	0.84
67.0	5.49	0.64
75.6	3.77	0.33
82.4	2.97	0.49
86.2	3.97	0.57
90.0	3.23	0.49
101.8	2.83	0.62
106.3	2.10	0.56
110.9	2.29	0.54


==> data/nucleus/dsigma_dOmegadE/dcxwood_dsigmadE.txt <==
12C(+,-)X 180 MeV 40°	
20.6	1.68	0.16	
25.5	1.60	0.13	
33.7	2.20	0.12	
42.9	2.02	0.10	
54.2	2.27	0.09	
67.0	2.11	0.08	
82.4	1.66	0.05	
86.2	1.65	0.05	
90.0	1.45	0.05	
101.8	1.07	0.05	
106.3	0.937	0.050	
110.9	0.725	0.041	
125.9	0.342	0.037	
131.3	0.231	0.031	
136.8	0.153	0.024	
138.2	0.115	0.023	
144.1	0.036	0.013	
150.0	0.001	0.003	
			
12C(+,-)X 180MeV 90°	
25.7	1.71	0.11	
53.5	1.99	0.07	
54.3	2.20	0.08	
101.9	0.691	0.051	
106.4	0.606	0.049	
111.0	0.496	0.041	
			
12C(+,-)X 180MeV 130°	
9.3	0.870	0.398	
16.3	1.46	0.19	
20.7	1.83	0.16	
25.5	1.82	0.13	
33.8	2.27	0.12	
42.9	2.24	0.04	
54.2	2.29	0.05	
67.1	1.94	0.05	
82.4	1.30	0.05	
86.2	0.996	0.046	
90.0	0.973	0.043	
101.8	0.449	0.046	
106.3	0.323	0.041	
110.9	0.314	0.038	
126.0	0.090	0.019	
131.4	0.024	0.010	
138.2	0.006	0.005	
			
16O(+,-)X 120MeV 25°	
14.3	2.09	0.33	
19.0	2.03	0.16	
23.7	1.92	0.11	
33.1	1.87	0.10	
42.7	1.49	0.07	
52.4	1.01	0.05	
62.3	0.575	0.030	
69.0	0.391	0.036	
72.1	0.272	0.031	
75.3	0.214	0.026	
83.3	0.051	0.013	
87.0	0.017	0.008	
90.8	0.019	0.007	
			
16O(+,-)X 120MeV 80°	
15.0	2.37	0.34	
19.8	1.98	0.15	
24.5	1.91	0.11	
33.8	1.70	0.10	
43.4	1.38	0.07	
53.1	0.907	0.044	
62.9	0.455	0.023	
69.6	0.312	0.029	
72.7	0.191	0.023	
75.9	0.093	0.015	
83.8	0.021	0.007	
87.6	0.008	0.004	
91.3	0.002	0.002	
			
16O(+,-)X 120MeV 130°	
14.5	2.14	0.35	
19.2	1.75	0.16	
23.9	1.85	0.11	
33.3	1.81	0.09	
42.9	1.38	0.07	
52.6	0.970	0.049	
62.4	0.458	0.023	
69.2	0.230	0.028	
72.3	0.163	0.024	
75.5	0.069	0.015	
78.7	0.046	0.011	
82.2	0.025	0.009	
85.8	0.014	0.006	
			
16O(+,-)X 150MeV 25°	
14.3	2.26	0.30	
19.0	2.58	0.20	
23.7	2.58	0.14	
33.1	2.55	0.10	
42.7	2.36	0.09	
52.4	2.02	0.07	
62.3	1.57	0.06	
72.1	1.17	0.05	
83.3	0.764	0.051	
87.0	0.688	0.049	
90.8	0.647	0.045	
97.6	0.390	0.027	
101.9	0.258	0.023	
106.2	0.143	0.016	
112.0	0.058	0.010	
116.8	0.026	0.007	
121.7	0.025	0.007	
			
160(+,-)X 150MeV 80°	
15.0	2.60	0.32	
19.8	2.42	0.17	
23.9	2.51	0.14	
33.9	2.68	0.12	
43.5	2.49	0.10	 
53.1	1.87	0.07	 
62.8	1.51	0.07	 
72.7	0.966	0.038	 
83.8	0.555	0.042	 
87.5	0.429	0.038	 
91.3	0.378	0.034	 
98.1	0.177	0.017	 
102.4	0.124	0.015	 
106.7	0.039	0.008	 
112.5	0.015	0.005	 
117.3	0.009	0.004	 
			 
18O(+,-)X 150MeV 130°	 
14.5	2.68	0.27	 
23.9	2.50	0.16	 
33.3	2.53	0.14	 
42.9	2.46	0.11	 
49.3	1.95	0.09	 
52.6	1.86	0.08	 
62.4	1.42	0.06	 
72.3	0.801	0.033	 
83.4	0.335	0.036	 
87.1	0.325	0.036	 
90.9	0.202	0.026	 
97.7	0.093	0.019	 
102.0	0.051	0.015	 
106.4	0.026	0.010	 
			 
16O(+,-)X 180MeV 25°	 
14.3	3.37	0.40	 
19.0	2.87	0.18	 
23.7	3.03	0.16	 
33.1	3.49	0.16	 
42.7	3.13	0.15	 
52.4	3.05	0.13	 
62.3	2.89	0.11	 
72.1	2.63	0.10	 
83.3	2.00	0.13	 
87.0	1.72	0.13	 
90.8	1.63	0.11	 
97.6	1.45	0.10	 
101.9	1.49	0.11	 
106.2	1.22	0.09	 
116.7	0.876	0.045	 
121.8	0.663	0.041	 
126.9	0.461	0.032	 
136.0	0.221	0.027	 
141.7	0.037	0.012	 
147.5	0.034	0.010	 
			 
16O(+,-)X 180MeV 50°	 
14.5	2.97	0.36	 
19.2	3.09	0.18	 
23.9	2.91	0.16	 
33.3	3.21	0.17	 
42.9	3.13	0.15	 
52.6	3.12	0.16     
62.4	2.89	0.15	
72.3	2.46	0.13	
83.4	1.89	0.15	
87.1	1.85	0.16	
90.9	1.42	0.13	
97.7	1.40	0.08	
102.0	1.17	0.07	
106.4	1.05	0.07	
116.9	0.607	0.043	
121.9	0.454	0.039	
127.0	0.261	0.028	
136.2	0.121	0.018	
141.9	0.042	0.011	
147.7	0.008	0.005	
			
16O(+,-)X 180MeV  80°	
15.0	2.81	0.38	
19.8	2.78	0.17	
24.5	3.13	0.16	
33.9	2.94	0.16	
43.4	3.64	0.20	
53.1	3.27	0.17	
62.9	2.84	0.14	
72.7	2.34	0.12	
83.8	1.81	0.13	
87.5	1.47	0.12	
91.3	1.28	0.10	
98.1	1.05	0.08	
102.4	0.868	0.072	
106.7	0.661	0.059	
117.3	0.445	0.034	
122.3	0.248	0.026	
127.4	0.167	0.021	
136.5	0.037	0.011	
142.2	0.003	0.003	
148.0	0.005	0.004	
			
16O(+,-)X  180MeV 105°	
14.9	2.76	0.38	
19.7	2.94	0.18	
24.3	3.26	0.14	
33.7	3.59	0.18	
43.3	3.40	0.14	
53.0	3.00	0.16	
62.8	2.93	0.14	
72.6	2.31	0.12	
83.7	1.65	0.11	
87.4	1.45	0.10	
91.2	1.15	0.09	
98.0	0.872	0.058	
102.3	0.661	0.052	
106.7	0.480	0.042	
117.2	0.272	0.021	
122.2	0.180	0.018	
127.3	0.110	0.013	
136.4	0.015	0.005	
142.1	0.004	0.003	
147.9	0.002	0.002	

16O(+,-)X 180MeV 130°	
14.5	2.84	0.39	
19.2	3.26	0.19	
23.9	3.22	0.17	
33.3	3.53	0.16	
42.9	3.70	0.16	
52.6	3.35	0.13	
62.4	3.26	0.16	
72.3	2.16	0.08	
83.4	1.47	0.09	
87.2	1.16	0.08	
90.9	0.955	0.069	
97.7	0.736	0.042	
102.0	0.562	0.038	
106.4	0.417	0.031	
116.9	0.183	0.015	
121.9	0.133	0.013	
127.0	0.065	0.009	
136.2	0.008	0.005	
141.9	0.003	0.003	
147.7	0.003	0.003	
			
16O(+,-)X 210MeV  25°	
14.3	3.00	0.35	
23.7	2.91	0.17	
33.1	3.06	0.15	
42.7	3.36	0.13	
52.4	3.65	0.14	
62.2	3.21	0.12	
72.1	3.15	0.11	
83.3	3.01	0.16	
87.0	2.84	0.16	
90.8	2.71	0.15	
97.6	2.47	0.11	
101.9	2.41	0.11	
106.2	2.08	0.10	
116.7	2.03	0.09	
121.8	1.68	0.08	
126.9	1.56	0.08	
136.0	1.20	0.06	
141.7	1.00	0.06	
147.5	0.757	0.049	
155.3	0.593	0.055	
161.7	0.236	0.037	
164.9	0.225	0.031	
168.2	0.107	0.023	
171.7	0.076	0.019	
178.5	0.022	0.010	
			
16O(+,-)X 210MeV  50°
14.5	3.01	0.33	
23.9	3.00	0.16	
33.3	3.42	0.15	
42.9	3.51	0.15	
52.6	3.61	0.13	
62.4	3.47	0.12	
72.3	3.05	0.10	
83.4	3.01	0.15	
87.1	2.54	0.15 
90.9	2.35	0.13 
97.7	2.03	0.12 
102.0	2.13	0.12 
106.4	1.80	0.11 
116.9	1.56	0.06 
121.9	1.34	0.06 
127.0	1.24	0.06 
136.1	0.868	0.045
141.9	0.705	0.042
147.7	0.455	0.032
155.4	0.332	0.038
161.8	0.109	0.023
165.1	0.106	0.033
168.3	0.026	0.011
171.8	0.031	0.018
		     
16O(+,-)X 210MeV  80°
15.0	2.99	0.36 
24.5	3.17	0.15 
33.9	3.57	0.14 
43.4	3.53	0.14 
53.1	3.69	0.13 
62.9	3.54	0.11 
72.7	3.22	0.10 
83.8	2.73	0.14 
87.5	2.42	0.13 
91.3	2.29	0.12 
98.1	2.23	0.11 
102.4	2.04	0.11 
106.7	1.73	0.10 
117.2	1.28	0.06 
122.3	1.05	0.06 
127.4	0.809	0.048
136.5	0.509	0.021
142.2	0.379	0.019
148.0	0.249	0.014
155.7	0.117	0.009
162.2	0.043	0.006
165.4	0.030	0.010
168.6	0.020	0.004
179.0	0.003	0.003
		     
16O(+,-)X 210MeV 105°
14.9	2.56	0.27 
24.3	3.13	0.20 
33.7	3.49	0.18 
43.3	3.57	0.14 
53.0	3.91	0.13 
62.8	3.62	0.11 
72.6	3.24	0.10 
83.7	2.51	0.13 
87.4	2.66	0.14 
91.2	2.16	0.12 
98.0	1.85	0.10 
102.3	1.46	0.09 
106.7	1.28	0.08 
117.2	0.964	0.048
122.2	0.726	0.043	
127.3	0.625	0.037	
136.4	0.366	0.018	
142.1	0.204	0.014	
147.9	0.151	0.011	
155.7	0.057	0.007   
162.1	0.017	0.004	
168.5	0.010	0.003	
			
160(+,-)X 210MeV 130°	
14.5	2.93	0.28	
23.9	3.62	0.23	
33.3	4.05	0.17	
42.9	4.05	0.16	
52.6	4.29	0.15	
62.4	3.89	0.12	
72.3	3.16	0.10	
83.4	2.53	0.12	
87.1	2.23	0.11	
90.9	2.10	0.10	
97.7	1.55	0.06	
102.0	1.46	0.06	
106.4	1.10	0.05	
116.8	0.704	0.033	
121.8	0.546	0.030	
126.9	0.415	0.025	
136.1	0.234	0.015	
141.9	0.146	0.013	
147.6	0.103	0.010	
155.4	0.036	0.006	
161.8	0.011	0.003	
165.1	0.009	0.004	
168.3	0.004	0.002	
			
160(+-)X 240MeV  25°	
14.3	3.12	0.39	
23.7	3.42	0.17	
33.1	3.81	0.16	
42.7	3.63	0.15	
52.4	3.94	0.14	
62.3	3.53	0.16	
72.1	3.72	0.15	
83.3	3.20	0.22	
87.0	3.51	0.24	
90.8	3.01	0.21	
97.6	2.72	0.19	
101.9	3.35	0.21	
106.2	2.64	0.18	
116.8	2.86	0.17	
121.8	2.64	0.17	
126.9	2.49	0.16	
136.0	2.16	0.12	
141.7	1.83	0.11	
147.5	1.88	0.11	
164.9	1.17	0.04	
171.7	0.877	0.034	
178.5	0.644	0.027	
193.9	0.166	0.036	
201.6	0.051	0.021	
209.4	0.020	0.012	
			
16O(+,-)X 240MeV  50°	
14.5	3.05	0.35	
19.2	3.06	0.19	
23.9	3.08	0.17	
33.3	3.70	0.18	
42.9	4.01	0.22	
52.6	3.99	0.19	
62.4	3.91	0.17	
72.3	3.36	0.14	
83.4	3.26	0.21	
87.1	3.28	0.22	
90.9	3.09	0.20	
97.7	2.88	0.18	
102.0	2.83	0.19	
106.4	2.55	0.17	
116.9	2.22	0.15	
121.9	2.37	0.16	
127.0	2.17	0.14	
136.1	1.80	0.07	
141.9	1.71	0.07	
147.7	1.42	0.06	
165.0	0.713	0.040	
171.8	0.487	0.034	
178.6	0.368	0.028	
194.0	0.078	0.024	
201.7	0.015	0.011	
209.5	0.007	0.007	
			
16O(+,-)X 240MeV  80°	
15.0	3.23	0.35	
19.8	3.51	0.19	
24.5	3.38	0.12	
33.9	3.73	0.11	
43.4	4.06	0.12	
53.1	3.99	0.12	
62.9	3.94	0.11	
72.7	3.80	0.10	
83.8	3.42	0.14	
87.5	3.34	0.14	
91.3	2.93	0.13	
98.1	2.89	0.12	
102.4	2.73	0.12	
106.8	2.43	0.11	
117.3	2.00	0.13	
122.3	1.87	0.13	
127.4	1.54	0.11	
136.5	1.42	0.07	
142.2	1.16	0.07	
148.0	0.901	0.054	
165.4	0.344	0.018	
172.1	0.192	0.014	
178.9	0.135	0.011	
194.3	0.018	0.013	
			
16O(+,-)X 240MeV 105°	
14.9	3.58	0.35   
24.3	3.50	0.18   
33.7	4.05	0.18   
43.3	4.09	0.17   
53.0	4.34	0.18   
62.8	3.77	0.15   
72.6	3.75	0.14   
83.7	3.16	0.20   
87.4	3.09	0.20   
91.2	2.47	0.17   
98.0	2.46	0.16   
102.3	2.19	0.16   
106.7	2.15	0.14   
117.2	1.54	0.11   
122.2	1.44	0.11   
127.3	1.17	0.10   
136.4	0.882	0.056  
142.1	0.615	0.048  
147.9	0.459	0.039  
155.7	0.362	0.021  
162.1	0.267	0.019  
168.5	0.140	0.013  
184.6	0.030	0.004  
192.0	0.009	0.002  
199.5	0.003	0.001  
		       
16O(+,-)X 240MeV 130°  
14.5	3.46	0.38   
23.9	3.88	0.19   
33.3	3.94	0.19   
42.9	4.25	0.16   
52.6	4.59	0.20   
62.4	4.52	0.18   
72.3	3.89	0.15   
83.4	3.62	0.22   
87.1	3.00	0.21   
90.9	2.51	0.18   
97.7	2.39	0.17   
102.0	2.42	0.17   
106.4	1.96	0.15   
116.9	1.40	0.08   
121.9	1.30	0.08   
127.0	0.861	0.062  
136.1	0.733	0.038  
141.9	0.560	0.035  
147.7	0.368	0.027  
155.4	0.252	0.016  
161.8	0.161	0.013  
168.3	0.091	0.009  
184.4	0.018	0.004  
191.8	0.004	0.002  
199.3	0.000	0.001  
		       
16O(+,-)X 270MeV  80°  
15.0	3.62	0.36   
24.5	3.10	0.18   
33.8	3.71	0.16   
43.4	4.17	0.20   
53.1	4.29	0.17	
62.9	3.85	0.15	
72.7	3.69	0.13	
83.8	3.38	0.19	 
87.5	3.28	0.20	
91.3	2.80	0.17	
98.1	3.24	0.17	
102.4	3.00	0.17	
106.7	2.52	0.15	
117.2	2.31	0.13	
122.3	1.80	0.12	
127.4	2.12	0.12	
136.5	1.96	0.11	
142.2	1.83	0.11	
148.0	1.32	0.09	
155.7	1.16	0.06	
162.1	1.05	0.06	
168.6	0.708	0.043	
175.0	0.560	0.037	
182.1	0.425	0.033	
189.2	0.280	0.025	
204.0	0.129	0.008	
212.1	0.063	0.006	
220.2	0.031	0.004	
			
16O(+,-)X 270MeV 130°
14.5	3.06	0.39	
19.2	3.00	0.26	
23.9	3.20	0.20	
33.3	3.95	0.20	
42.9	3.88	0.20		
52.6	4.36	0.19	
62.4	4.13	0.20	
72.3	3.48	0.17	
83.4	3.79	0.27    
87.1	2.78	0.24    
90.9	2.93	0.23	
97.7	2.48	0.18	
102.0	2.40	0.19	
106.4	2.29	0.17	
116.9	1.85	0.14
121.9	1.67	0.14	
127.0	1.27	0.11	
136.1	1.23	0.10	
141.9	0.975	0.088	
147.6	0.535	0.062	
155.4	0.504	0.040	
161.8	0.335	0.034	
168.3	0.293	0.030	
174.7	0.212	0.023	
181.8	0.154	0.020	
188.9	0.066	0.012   
203.7	0.018	0.003   
211.8	0.008	0.002   
219.9	0.001	0.001		
			
16O(-,+)X 180MeV 25°
14.3	3.39	0.72    
23.7	2.12	0.17	
33.1	2.45	0.15	
42.7	2.97	0.16	
52.4	3.04	0.16	
62.3	2.78	0.15	
72.1	2.72	0.14	
83.3	2.31	0.22	
87.0	2.00	0.21	
90.8	2.12	0.20	
97.6	1.79	0.17	
101.9	1.76	0.18	
106.2	1.45	0.15	
116.7	1.33	0.13	
121.8	0.984	0.113	
126.9	0.779	0.096	
145.6	0.180	0.031	
151.7	0.035	0.015	
157.9	0.054	0.017	
			
16O(-,+) 180MeV 80°	
15.0	2.92	0.48	
24.5	2.58	0.14	
33.8	2.55	0.14	
43.4	2.83	0.13	
53.1	3.19	0.17	
62.9	3.10	0.15
72.7	2.67	0.12	
83.8	1.95	0.18	
87.5	2.21	0.19	
91.3	1.64	0.16	
98.1	1.47	0.12	
102.4	1.20	0.11	
106.7	0.917	0.089	
117.3	0.634	0.058	
122.3	0.421	0.049	
127.4	0.254	0.036	
146.1	0.027	0.008	
152.2	0.005	0.004	
158.3	0.002	0.002	
			
16O(-,+)X 180MeV 130°
14.5	2.43	0.47	
23.9	2.88	0.16	
33.3	2.89	0.16	
42.9	3.15	0.17	
52.8	3.59	0.19	
62.4	3.30	0.16	
72.3	2.71	0.14	
83.4	1.65	0.16	
87.1	1.70	0.16	
90.9	1.16	0.13	
97.7	1.04	0.09	
102.0	0.794	0.077	
106.4	0.595	0.063	
116.9	0.338	0.026	
121.9	0.233	0.022	
127.0	0.165	0.018	
136.1	0.051	0.009	
141.9	0.027	0.006 
147.7	0.010	0.004 
		      
16O(-,+)X 210MeV 25°
14.3	3.66	0.67  
23.7	3.07	0.21  
33.1	3.15	0.19  
42.7	3.55	0.18  
52.4	3.36	0.18  
62.3	3.16	0.16  
72.1	3.58	0.16  
83.3	3.12	0.25  
87.0	3.02	0.26  
90.8	2.94	0.24  
97.6	2.47	0.22  
101.9	2.37	0.22  
106.2	2.51	0.21  
116.7	2.39	0.22  
121.8	2.29	0.22  
126.9	1.86	0.19  
136.0	1.94	0.19  
141.7	1.25	0.16  
147.5	0.845	0.123 
164.9	0.403	0.069 
171.7	0.212	0.052 
174.6	0.191	0.089
178.5	0.199	0.046 
181.7	0.083	0.061 
188.8	0.073	0.053 
		      
16O(-,+)X 210MeV  80°
15.0	3.39	0.45  
24.5	2.56	0.15  
33.9	3.04	0.11  
43.4	3.58	0.10  
53.1	3.67	0.12  
62.9	3.78	0.11  
72.7	3.32	0.08  
83.8	3.19	0.12  
87.5	2.85	0.12  
91.3	2.73	0.11
98.1	2.41	0.10  
102.4	2.15	0.09  
106.7	2.04	0.09  
117.3	1.61	0.07  
122.3	1.31	0.07  
127.4	1.16	0.06  
136.5	0.830	0.035 
142.2	0.658	0.032 
148.0	0.422	0.024 
165.4	0.103	0.009 
172.2	0.037	0.006 
179.0	0.014	0.003 
		      
16O(-,+)X 210MeV 130°
14.5	3.09	0.43  
19.2	2.49	0.19  
23.9	2.63	0.16  
33.3	3.24	0.18	
42.9	4.08	0.14	
52.6	3.75	0.19	
62.4	4.21	0.17	
72.3	3.62	0.15	
83.4	2.62	0.20	
87.1	2.74	0.21	
90.9	2.42	0.19	
97.7	2.24	0.17	
102.0	1.85	0.16	
106.4	1.52	0.14	
116.9	1.02	0.07	
121.9	0.906	0.072	
127.0	0.543	0.053	
136.1	0.427	0.032	
141.9	0.265	0.026	
147.6	0.171	0.020	
155.4	0.107	0.010	
161.8	0.055	0.008	
165.1	0.041	0.006	
168.3	0.024	0.005	
171.9	0.012	0.003	
178.7	0.001	0.001	
			
16O(-,+)X 240MeV 25°	
14.3	3.67	0.60	
23.7	3.41	0.21	
33.1	3.82	0.22	
42.7	4.28	0.23	
52.4	4.49	0.23	
62.3	3.89	0.20	
72.1	3.65	0.20	
83.3	3.61	0.34	
87.0	3.09	0.33	
90.8	3.62	0.33	
97.6	3.08	0.28	
101.9	2.72	0.27	
106.2	2.89	0.26	
116.7	2.88	0.25	
121.8	3.15	0.26	
126.9	1.96	0.20	
136.0	2.49	0.26	
141.7	2.11	0.25	
147.5	1.59	0.21	
152.7	1.75	0.22	
159.0	1.57	0.22	
165.4	1.49	0.20	
174.6	0.859	0.153	
181.7	0.877	0.158	
188.8	0.543	0.118	
193.9	0.339	0.066	
201.6	0.257	0.059	
209.4	0.143	0.041	
			
16O(-,+)X 240MeV 80°	
15.0	3.44	0.38	
24.5	3.25	0.19	
33.8	3.59	0.17	
43.4	3.78	0.19	
53.1	3.55	0.16	
62.8	3.50	0.18	
72.7	3.86	0.19	
83.8	2.89	0.27	
87.5	3.16	0.29	
91.3	2.62	0.25	
98.1	2.70	0.24	
102.4	2.71	0.25	
106.7	2.39	0.22	
117.2	2.34	0.15	
122.3	2.12	0.14	
127.4	1.92	0.13	
136.5	1.64	0.12	
142.2	1.19	0.10	
148.0	1.06	0.09	
155.7	0.753	0.043	
162.1	0.593	0.039	
168.6	0.428	0.032	
184.7	0.176	0.011	
192.1	0.082	0.008	
199.5	0.033	0.005	
			
16O(-,+)X 240MeV 130°	
14.5	2.83	0.34	
23.9	2.88	0.17	
33.3	3.28	0.15	
42.9	3.50	0.16	
52.6	3.99	0.18	
62.4	4.19	0.17	
72.3	4.14	0.14	
83.4	3.36	0.22	
87.1	3.68	0.23	
90.9	3.17	0.20	
97.7	2.48	0.17	
102.0	2.46	0.18	
106.4	2.05	0.15	
116.9	1.59	0.13	
121.9	1.37	0.12	
127.0	1.07	0.10	
136.1	0.787	0.059	
141.8	0.672	0.056	
147.6	0.473	0.044	
155.4	0.348	0.030	
161.8	0.287	0.028	
168.3	0.154	0.020	
184.4	0.044	0.006	
191.8	0.028	0.005	
199.3	0.007	0.002	
			
40Ca(+,-)X 120MeV 25°	
12.7	3.24	0.63	
17.4	4.16	0.38	
22.1	3.56	0.26	
31.7	3.66	0.19	
41.4	2.59	0.13	
51.3	1.39	0.08	
61.2	0.809	0.056	
68.0	0.481	0.072 
71.1	0.527	0.077 
74,3	0.276	0.053 
82.3	0.131	0.035 
86.1	0.047	0.022 
89.9	0.028	0.016 
		      
40Ca(+,-)X 120MeV 80° 
13.2	3.42	0.57  
17.9	3.62	0.32  
22.6	3.75	0.24  
32.1	3.26	0.18  
41.8	2.51	0.13  
51.6	1.38	0.07  
61.5	0.839	0.050 
68.3	0.416	0.059 
71.4	0.223	0.044 
74.6	0.217	0.041 
82.6	0.092	0.024 
86.4	0.030	0.015 
90.2	0.011	0.008 
		      
40Ca(+,-)X 120MeV 130°
12.9	3.12	0.59  
17.5	4.24	0.37  
22.2	3.97	0.26  
31.8	3.30	0.17  
41.5	2.77	0.13  
51.4	1.50	0.08  
58.6	0.971	0.107 
61.3	0.696	0.092 
64.1	0.618	0.082 
68.1	0.372	0.061 
71.2	0.272	0.054 
74.4	0.181	0.041 
82.4	0.061	0.022 
86.1	0.029	0.015 
89.9	0.006	0.007 
		      
40Ca(+,-)X 150MeV 25° 
12.7	4.11	0.64  
17.4	4.35	0.35  
22.1	4.43	0.31  
31.7	1.43	0.27  
41.4	3.95	0.21  
46.4	3.42	0.18  
51.3	2.76	0.15  
61.2	2.21	0.12  
71.1	1.70	0.08  
82.3	1.05	0.08  
86.1	0.942	0.083 
89.9	0.685	0.067 
96.7	0.446	0.052 
101.0	0.300	0.044 
105.4	0.244	0.037 
111.1	0.120	0.024 
116.0	0.029	0.013 
120.9	0.013	0.008 
130.8	0.004	0.004	
136.2	0.011	0.007	
			
40Ca(+,-)X 150MeV 80°	
13.2	5.57	0.66	
17.9	5.01	0.34	
22.6	5.26	0.29	
32.1	5.00	0.26	
41.8	4.41	0.14	
51.6	3.09	0.14	
61.5	2.39	0.11	
71.4	1.48	0.07	
82.6	0.780	0.066	
86.3	0.592	0.060	
90.1	0.455	0.049	
96.9	0.311	0.039	
101.3	0.216	0.034	
105.6	0.126	0.025	
111.4	0.050	0.016	
116.2	0.029	0.013	
121.1	0.004	0.005	
			
40Ca(+,-)X 150MeV 130°	
12.9	4.84	0.40	
17.5	4.68	0.34	
22.2	5.01	0.23	
31.8	5.29	0.24	
41.5	4.45	0.17    
48.1	3.79	0.18	
51.4	3.07	0.16    
61.3	2.28	0.12	
71.2	1.28	0.07	
82.4	0.866	0.056	
86.1	0.425	0.047	
89.9	0.401	0.042	
96.8	0.161	0.021	
101.1	0.130	0.020	
105.4	0.069	0.013	
111.2	0.020	0.010	
121.0	0.009	0.007	
			
40Ca(+,-)X 180MeV 25°	
12.7	4.75	0.68	
17.4	4.56	0.36	
22.1	5.35	0.30	
31.7	5.66	0.28	
41.4	5.18	0.28	
51.3	4.84	0.23	
61.2	4.15	0.24	
71.1	3.35	0.16	
82.3	2.65	0.23	
86.1	2.28	0.22	
89.9	2.24	0.21	
96.7	1.91	0.15	
101.0	1.50	0.14	
105.4	1.32	0.12	
115.9	1.07	0.09	
120.9	0.683	0.075	
126.0	0.377	0.054	
135.2	0.241	0.051	
140.9	0.113	0.036	
146.7	0.083	0.029	
			
40Ca(+,-)X 180MeV 50°	
12.9	4.65	0.63	
17.5	5.47	0.37	
22.2	5.79	0.30	
31.8	6.41	0.31	
41.5	6.66	0.30	
51.4	5.03	0.23	
61.3	4.17	0.19	
71.2	3.32	0.15	
82.4	2.72	0.22	
86.1	2.19	0.20	
89.9	1.80	0.17	
96.7	1.60	0.13	
101.1	1.55	0.13	
105.4	1.29	0.11	
116.0	0.835	0.074	
121.0	0.582	0.064	
126.1	0.255	0.041	
135.2	0.144	0.035	
141.0	0.057	0.023	
146.8	0.029	0.015	
			
40Ca(+,-)X 180MeV 80°	
13.2	5.43	0.67	
17.9	6.02	0.38	
22.6	6.23	0.33	
32.1	6.83	0.34	
41.8	6.56	0.34	
51.6	5.36	0.27	
61.5	4.10	0.21	
71.4	3.07	0.17	
82.3	2.67	0.20	
86.3	2.35	0.19	
90.1	2.01	0.16	
96.9	1.36	0.11	
101.3	1.12	0.10	
105.6	1.02	0.09	
116.2	0.631	0.046	
121.1	0.414	0.038	
126.3	0.260	0.029	
135.5	0.140	0.032	
141.2	0.022	0.014	
147.0	0.013	0.010	
			
40Ca(+,-)X 180MeV 105°	
13.2	4.91	0.67	
17.8	6.13	0.39	
22.5	6.72	0.38	
32.0	7.69	0.38	
41.8	6.99	0.36	
51.6	5.71	0.28	
61.5	4.34	0.22	
71.4	3.55	0.18	
82.5	2.21	0.18 
86.3	1.77	0.17 
90.1	1.63	0.15 
96.9	1.14	0.09 
101.2	1.01	0.09 
105.6	0.750	0.072
116.1	0.399	0.037
121.2	0.215	0.028
126.3	0.128	0.020
135.4	0.074	0.021
141.1	0.006	0.006
146.9	0.016	0.009
		     
40Ca(+,-)X 180MeV 130°	
12.9	4.46	0.67 
17.5	6.84	0.43 
22.2	6.83	0.27 
31.8	8.30	0.41 
41.6	7.20	0.31 
51.4	5.71	0.30 
61.3	4.46	0.24 
71.2	3.44	0.16 
82.4	2.33	0.17 
86.1	1.97	0.16 
89.9	1.48	0.13 
96.8	1.13	0.09 
101.1	0.956	0.085
105.4	0.682	0.067
116.0	0.358	0.037
121.0	0.248	0.032
126.1	0.125	0.022
135.2	0.047	0.018
141.0	0.029	0.015
		     
40Ca(+,-)X 210MeV 25°	
12.7	5.14	0.70 
22.1	5.47	0.32 
31.7	6.03	0.28 
41.4	6.22	0.30 
51.3	5.75	0.25 
61.2	4.91	0.18 
71.1	4.32	0.13 
82.3	3.54	0.18 
86.1	3.36	0.18 
89.9	3.26	0.16 
96.7	3.15	0.13 
101.0	2.88	0.12 
105.4	2.55	0.11 
115.9	2.22	0.12 
120.9	2.12	0.12 
126.0	1.79	0.10 
135.2	1.28	0.07 
140.9	0.974	0.061
146.7	0.770	0.051
154.5	0.615	0.087
160.9	0.206	0.054
164.1	0.216	0.063
167.4	0.185	0.047
170.9	0.038	0.028	
177.7	0.052	0.030	
			
40Ca(+,-)X 210MeV 50°
12.9	4.79	0.50	
22.2	6.04	0.30	
31.8	6.16	0.27	
41.6	6.44	0.26	
51.4	5.97	0.25	
61.3	5.31	0.21	
71.2	4.41	0.17	
82.4	3.56	0.24	
86.1	3.17	0.24	
89.9	3.35	0.23	
96.8	2.92	0.20	
101.1	3.11	0.21	
105.4	2.60	0.18	
115.9	2.02	0.12		
120.9	1.64	0.11	
126.0	1.34	0.09
135.2	0.874	0.065	
141.0	0.783	0.064	
146.8	0.637	0.054	
154.5	0.352	0.031	
161.0	0.228	0.026	
164.2	0.145	0.036	
167.4	0.131	0.019	
171.0	0.078	0.028	
			
40Ca(+,-)X 210MeV 80°
13.2	6.10	0.57	
22.6	6.88	0.38	
32.1	7.72	0.34	
41.8	7.41	0.29	
51.6	6.73	0.24	
61.5	5.70	0.20	
71.4	4.86	0.17	
82.6	4.10	0.24	
86.3	3.65	0.23	
90.1	3.41	0.21	
96.9	3.04	0.19	
101.3	2.54	0.18	
105.6	2.39	0.16	
111.4	2.03	0.14	
116.2	1.67	0.13	
121.1	1.42	0.11		
135.4	0.751	0.045		
141.2	0.519	0.039	
147.0	0.378	0.031	
154.8	0.169	0.018	
161.2	0.072	0.012	
167.7	0.034	0.008	
			
40Ca(+,-)X 210MeV 105°
13.2	5.75	0.68	
22.5	7.18	0.39	
32.1	7.96	0.38	
41.8	7.36	0.36	
51.6	6.70	0.30	
61.5	5.94	0.25	
71.4	4.56	0.20	
82.6	4.11	0.30	
86.3	3.64	0.29	
90.1	3.32	0.26	
96.9	2.45	0.17	
101.2	2.33	0.17	
105.6	1.98	0.15	
116.1	1.33	0.09	
121.2	0.966	0.079	
126.3	0.859	0.070	
135.4	0.459	0.036	
141.1	0.282	0.029	
146.9	0.236	0.025	
154.7	0.100	0.016	
161.1	0.050	0.012	
167.6	0.030	0.008	
			
40Ca(+,-)X 210MeV 130°
12.9	6.04	0.58	
22.2	7.59	0.46	
31.8	8.42	0.35	
41.5	8.94	0.42	
51.4	7.32	0.33	
61.3	6.39	0.28	
71.2	4.66	0.22	
82.4	3.36	0.18	
86.1	3.34	0.18	
89.9	3.52	0.18	
96.7	2.45	0.14	
101.1	2.23	0.14	
105.4	1.68	0.11	
111.2	1.39	0.07	
116.0	1.08	0.07	
121.0	0.835	0.055	
135.2	0.365	0.024	
141.0	0.241	0.020	
146.8	0.155	0.015	
154.6	0.087	0.015	
161.0	0.046	0.012	
164.2	0.027	0.009	
167.5	0.007	0.004	
170.9	0.011	0.006	
			
40Ca(+,-)X 240MeV 25°
12.7	5.84	0.71	
22.1	6.54	0.33	
31.7	7.39	0.33	
41.4	7.05	0.30	
51.3	6.79	0.32	
61.2	5.50	0.25	
71.1	5.28	0.23	
82.3	4.49	0.35	
86.1	4.52	0.37	
89.9	3.97	0.32	
96.7	4.15	0.29	
101.0	3.76	0.28	
105.4	3.85	0.27  
115.9	3.38	0.24  
120.9	3.25	0.24  
126.0	3.19	0.22  
135.2	2.66	0.16  
140.9	2.29	0.15  
146.7	2.11	0.14  
154.5	1.86	0.12  
160.9	1.25	0.10  
167.4	1.15	0.09  
173.8	0.882	0.057 
180.9	0.590	0.048 
188.0	0.377	0.036 
202.8	0.087	0.040 
210.8	0.038	0.027 
219.0	0.017	0.017 
		      
40Ca(+,-)X 240MeV 50°
12.9	6.03	0.67  
17.5	6.21	0.38
22.2	6.84	0.38  
31.8	6.86	0.35  
41.5	7.05	0.35  
51.4	6.29	0.33  
61.3	6.22	0.34  
71.2	5.57	0.29  
82.4	4.61	0.38  
86.1	4.15	0.37  
89.9	4.00	0.34  
96.8	4.36	0.35  
101.1	3.64	0.33  
105.4	3.07	0.28  
116.0	3.04	0.25  
121.0	3.12	0.26  
126.1	2.21	0.21  
135.2	2.18	0.17  
141.0	2.15	0.17  
146.8	1.75	0.15  
154.5	1.13	0.07  
161.0	1.11	0.07  
167.4	0.747	0.057 
173.8	0.562	0.035 
180.9	0.325	0.028 
188.1	0.225	0.022 
202.9	0.057	0.029 
		      
40Ca(+,-)X 240MeV 80°
13.2	7.25	0.68  
17.9	6.64	0.41  
22.6	7.69	0.42  
32.1	8.11	0.43  
41.8	7.64	0.34  
51.6	7.47	0.29  
61.5	6.73	0.25  
71.4	6.11	0.22  
82.6	5.27	0.31  
86.3	4.46	0.30  
90.1	4.40	0.28  
96.9	4.12	0.25	
101.3	4.03	0.26	
105.6	3.39	0.22	
116.2	2.79	0.19	
121.2	2.61	0.19	
126.3	2.25	0.17	
145.1	1.27	0.09	
151.2	0.964	0.083	
157.3	0.643	0.064	
174.0	0.282	0.024	
181.1	0.160	0.019
188.3	0.108	0.015	
203.0	0.008	0.008	
			
40Ca(+,-)X 240MeV 105°
13.2	6.57	0.66	
22.5	7.55	0.42	
32.1	8.64	0.45	
41.8	8.78	0.37	
51.6	7.17	0.29	
61.5	6.42	0.25	
71.4	5.69	0.21	
82.5	5.00	0.31	
86.3	4.88	0.32	
90.1	4.13	0.27	
96.9	3.81	0.25	
101.2	3.62	0.25	
105.6	3.33	0.23	
116.1	2.33	0.18	
121.2	1.97	0.17	
126.3	1.71	0.15	
135.4	1.27	0.09	
141.1	0.949	0.076	
146.9	0.757	0.064	
164.3	0.295	0.025	
171.1	0.206	0.021		
177.9	0.098	0.014	
193.3	0.017	0.006	
201.1	0.009	0.004	
208.9	0.003	0.002	
			
40Ca(+,-)X 240MeV 130°
12.9	7.19	0.72	
22.2	7.85	0.41	
31.8	9.93	0.51	
41.5	8.66	0.45	
51.4	9.11	0.45	
61.3	7.29	0.36	
71.2	6.10	0.27	
82.4	4.91	0.38	
86.1	5.20	0.40	
89.9	3.60	0.31	
96.7	3.63	0.26	
101.1	3.16	0.25	
105.4	2.43	0.20	
116.0	2.21	0.16	
121.0	1.91	0.16		  
126.1	1.53	0.13	
135.2	0.982	0.071	
141.0	0.824	0.068	
146.8	0.502	0.050	
154.5	0.417	0.032	
161.0	0.287	0.028	
167.4	0.152	0.019	
183.5	0.037	0.009	
190.9	0.011	0.005	
198.4	0.010	0.005	
			
40Ca(+,-)X 270MeV 80°
13.2	6.44	0.64	
17.9	6.05	0.40	
22.6	7.87	0.41	
32.1	7.91	0.41		
41.8	8.27	0.39	
51.6	7.48	0.28	
61.5	6.73	0.34	
71.4	6.56	0,31	
82.6	5.09	0.42	
86.3	5.64	0.46	
90.1	4.89	0.40	
97.0	5.17	0.39	
101.3	4.20	0.36	
105.6	4.16	0.34	
116.2	3.77	0.21	
121.2	3.45	0.21	
126.3	3.04	0.19	
135.4	2.69	0.17	
141.2	1.90	0.14	
147.0	2.04	0.14	
154.7	1.40	0.11	
161.1	1.42	0.12	
167.6	1.10	0.10	
174.0	0.912	0.059	
181.1	0.664	0.053	
188.2	0.452	0.041	
203.0	0.198	0.025	
211.1	0.105	0.019	
219.2	0.058	0.014	
			
40Ca(+,-)X 270MeV 130°
12.9	6.36	0.85	
17.5	7.26	0.50	
22.2	8.58	0.46	
31.8	9.68	0.48	
41.5	9.13	0.39	
51.4	8.59	0.38	
61.3	8.43	0.41	
71.2	6.80	0.34	
82.4	6.67	0.52	
86.1	5.39	0.48	
89.9	4.40	0.41	
96.7	4.57	0.28	
101.1	4.34	0.28	
105.4	3.59	0.24	
116.0	2.82	0.20		  
121.0	2.30	0.19	
126.1	2.14	0.17   
135.2	1.48	0.13   
141.0	1.31	0.13   
146.8	1.15	0.11   
154.5	0.890	0.078  
161.0	0.519	0.062  
167.4	0.404	0.052  
173.8	0.342	0.040  
180.9	0.281	0.037  
188.1	0.164	0.027  
202.9	0.049	0.012
211.0	0.027	0.009  
219.1	0.003	0.003  
		       
40Ca(-,+)X 180MeV 25°
12.7	3.40	0.68   
22.1	3.58	0.25   
31.7	4.80	0.27   
41.4	5.30	0.28   
51.3	6.05	0.32   
61.2	5.13	0.27   
71.1	4.45	0.24   
82.3	4.39	0.37   
86.0	3.90	0.37   
89.9	3.42	0.32   
96.7	3.41	0.30   
101.0	2.91	0.28   
105.4	2.95	0.27   
115.9	1.98	0.17   
120.9	1.83	0.17   
126.0	1.40	0.14   
144.8	0.769	0.152  
150.9	0.382	0.111  
157.1	0.338	0.098  
		       
40Ca(-,+)X 180MeV 80°
13.2	3.51	0.56   
22.5	4.38	0.31   
32.1	5.24	0.29   
41.8	6.89	0.35   
51.6	6.31	0.32   
61.5	6.07	0.32
71.4	5.46	0.29   
82.6	4.29	0.38   
86.3	3.94	0.37   
90.1	3.65	0.34   
96.9	2.64	0.23   
101.3	2.41	0.23   
105.6	2.24	0.21   
116.1	1.59	0.13   
121.2	1.35	0.13   
126.3	1.06	0.11   
145.1	0.330	0.032  
151.2	0.176	0.024  
157.3	0.112	0.018  
		       
40Ca(-,+)X 180MeV 130°
12.9	3.97	0.63
22.2	5.24	0.30	
31.8	6.45	0.35	
41.5	7.32	0.39	
51.4	7.53	0.36	
61.3	7.12	0.34	
71.2	5.33	0.25	
82.4	4.80	0.40	
86.1	3.97	0.38	
89.9	3.27	0.32	
96.7	2.73	0.21	
101.1	2.24	0.20	
105.4	1.88	0.17	
116.0	1.20	0.10		
121.0	0.949	0.088	
126.1	0.661	0.069	
144.9	0.176	0.024
151.0	0.098	0.019	
157.1	0.061	0.014	
			
40Ca(-,+)X 210MeV 25°
12.7	3.96	0.68	
22.1	4.05	0.25	
31.7	4.94	0.27	
41.4	6.01	0.28	
51.3	7.03	0.33	
61.2	5.69	0.26	
71.1	5.50	0.24	
82.3	4.98	0.36	
86.1	4.66	0.36	
89.9	4.43	0.33	
96.7	4.28	0.24	
101.0	3.94	0.24	
105.4	3.93	0.22	
115.9	3.27	0.30	
120.9	3.31	0.31	
126.0	2.91	0.27	
135.2	2.86	0.23	
140.9	2.32	0.21	
146.7	1.98	0.19	
154.5	1.54	0.13	
160.9	1.38	0.13	
167.4	0.989	0.101	
173.8	0.786	0.063		 
180.9	0.401	0.047
188.0	0.256	0.035	
			
40Ca(-,+)X 210MeV 80°
13.2	4.02	0.56	
22.6	4.56	0.25	
32.1	6.06	0.32	
41.8	7.23	0.35	
51.6	7.85	0.45	
61.5	7.21	0.22	
71.4	6.56	0.24	
82.6	6.17	0.38	
86.3	5.26	0.36	
90.2	5.32	0.34	
97.0	4.58	0.31	
101.3	4.52	0.32	
105.6	3.93	0.28	
116.1	3.28	0.24	
121.2	2.64	0.22	
128.3	2.27	0.19	
135.4	1.52	0.16	
141.1	1.58	0.16	
146.9	1.18	0.13	
154.8	0.821	0.067	
161.2	0.579	0.058	
164.4	0.476	0.037	
167.6	0.314	0.040	
171.1	0.279	0.030		
177.9	0.178	0.022	
			
40Ca(-,+)X 210MeV 130°
12.9	3.51	0.56	
17.5	3.92	0.32	
22.2	5.08	0.34	
31.8	7.09	0.37	
41.5	8.63	0.41	
51.4	8.73	0.35	
61.3	9.04	0.46	
71.2	7.44	0.38	
82.4	6.03	0.39	
86.1	5.57	0.38	
89.9	5.17	0.35	
96.7	4.37	0.30	
101.1	4.39	0.31	
105.4	3.52	0.26	
116.0	2.39	0.17	
121.0	1.87	0.15	
126.1	1.71	0.14	
135.2	1.20	0.10	
141.0	0.847	0.083	
146.8	0.651	0.068	
154.6	0.359	0.033	
161.0	0.340	0.033	
167.5	0.143	0.020	
173.9	0.063	0.013	
181.0	0.054	0.012	
188.1	0.026	0.008	
				  
40Ca(-,+)X 240MeV 25°
12.7	3.23	0.64	
22.1	4.41	0.28	
31.7	5.48	0.28	
41.4	7.40	0.37	
51.3	7.66	0.40	
61.2	6.57	0.34	
71.1	6.18	0.32	
82.3	5.63	0.50	
86.1	6.01	0.54	
89.9	4.44	0.43	
96.7	4.96	0.44	
101.0	4.95	0.45	
105.4	5.26	0.44	
115.9	4.22	0.31	
120.9	4.59	0.33  
126.0	3.43	0.27  
144.8	3.26	0.23  
150.9	2.85	0.23  
157.0	2.36	0.19  
173.8	2.02	0.14  
180.9	1.78	0.14  
188.0	1.17	0.10  
202.8	0.619	0.043 
210.9	0.438	0.038 
219.0	0.204	0.024 
		      
40Ca(-,+)X 240MeV 80°
13.2	4.06	0.54  
22.6	4.91	0.27  
32.1	6.43	0.35  
41.8	8.09	0.40  
51.6	8.15	0.43  
61.5	7.77	0.38  
71.4	7.35	0.38  
82.6	4.95	0.50  
86.3	6.70	0.60  
90.1	5.74	0.52  
96.9	4.87	0.41  
101.3	5.20	0.44  
105.6	4.68	0.39  
116.2	3.88	0.32  
121.2	3.87	0.34  
126.3	2.93	0.28  
135.4	2.44	0.18  
141.2	2.39	0.18  
147.0	1.70	0.15  
154.7	1.33	0.09  
161.1	1.61	0.10  
167.6	1.07	0.08  
174.0	0.916	0.053 
181.1	0.601	0.045 
188.3	0.369	0.033 
203.0	0.134	0.017 
211.1	0.087	0.014 
219.2	0.033	0.008 
		      
40Ca(-,+)X 240MeV 130°
12.9	3.93	0.55
22.2	5.20	0.28  
31.8	7.46	0.36  
41.5	9.00  	0.40  
51.4	9.73	0.46  
61.3	8.86	0.31  
71.2	8.51	0.39  
82.4	7.70	0.59  
86.1	6.15	0.55  
89.9	6.18	0.51  
96.7	5.57	0.33  
101.1	4.69	0.31  
105.4	4.00	0.27  
116.0	3.49	0.24  
121.0	2.74	0.22
126.1	2.83	0.21
135.2	1.95	0.14
141.0	1.32	0.12
146.8	1.23	0.11
164.2	0.632	0.047
170.9	0.482	0.042
177.8	0.349	0.034
193.2	0.114	0.016
201.0	0.071	0.013
208.7	0.020	0.007

Pb(+,-)X 180MeV 40°
20.3	29.5	2.3
25.2	28.8	1.9
33.5	26.7	1.5
42.7	20.9	1.1
54.0	16.4	0.9
86.9	13.4	0.7
82.3	8.40	0.82
86.0	8.80	0.87
89.9	6.17	0.69
101.6	5.07	0.57
106.2	5.07	0.59
110.7	4.40	0.51
125.8	2.45	0.47
131.2	2.21	0.46
136.7	0.847	0.272
138.1	0.548	0.296
144.0	1.07	0.41
149.9	0.548	0.277

Pb(+,-)X 180MeV 90°
16.1	30.6	2.6
20.5	35.7	2.2
25.4	32.9	1.8
33.6	30.0	1.4
42.8	25.4	1.1
54.1	21.0	0.8
67.0	15.6	0.6
82.4	10.1	0.8
86.1	8.00	0.71
90.0	8.05	0.67
101.7	4.83	0.48
106.3	4.03	0.45
110.8	3.23	0.38
125.9	2.03	0.27
131.3	1.18	0.22
136.8	0.689	0.155

Pb(+,-)X 180MeV 130°
8.9	23.7	6.6
12.1	34.0	4.4
15.9	46.5	3.6
20.3	43.1	2.7
25.3	42.9	2.2
33.5	38.2	1.7
42.7	30.1	1.3
54.1	22.7	1.0             !
66.9	16.6	0.6
82.3	10.3	0.9
86.1	10.5	0.9
89.9	7.88	0.75
101.6	5.50	0.57
106.2	3.04	0.45
110.8	2.60	0.39
125.9	1.14	0.23 
131.3	0.847	0.210
136.8	0.721	0.181
138.1	0.418	0.086
144.0	0.321	0.077
149.9	0.213	0.059

Pb(-,+)X 180MeV 90°
33.6	5.05	0.60
42.8	6.66	0.58
54.1	7.59	0.84
67.0	5.49	0.64
75.6	3.77	0.33
82.4	2.97	0.49
86.2	3.97	0.57
90.0	3.23	0.49
101.8	2.83	0.62
106.3	2.10	0.56
110.9	2.29	0.54


==> data/nucleus/full/Ca/minusInd/files180_minus.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piMinus"
200
.false.
"n"


==> data/nucleus/full/Ca/minusInd/files180_plus.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piPlus"
49
.false.
"y"
"180a/pionInduced_dOmegadE_piPlus"
32
.false.
"n"


==> data/nucleus/full/Ca/plusInd/files180_minus.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piMinus"
43
.false.
"y"
"180a/pionInduced_dOmegadE_piMinus"
33
.false.
"n"


==> data/nucleus/full/O/minusInd/files180_plus.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piPlus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piPlus"
82
.false.
"n"


==> data/nucleus/full/O/plusInd/files180_minus.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piMinus"
96
.false.
"n"


==> data/nucleus/parallel/Ca/minusInd/files120.txt <==
"120"
"y"
"120/pionInduced_dOmegadE_piPlus"
100
.false.
"y"
"120a/pionInduced_dOmegadE_piPlus"
200
.true.
"n"


==> data/nucleus/parallel/Ca/minusInd/files150.txt <==
"150"
"y"
"150/pionInduced_dOmegadE_piPlus"
100
.false.
"y"
"150a/pionInduced_dOmegadE_piPlus"
200
.true.
"n"


==> data/nucleus/parallel/Ca/minusInd/files180.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piPlus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piPlus"
200
.true.
"n"


==> data/nucleus/parallel/Ca/plusInd/files120.txt <==
"120"
"y"
"120/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"120a/pionInduced_dOmegadE_piMinus"
200
.true.
"n"


==> data/nucleus/parallel/Ca/plusInd/files150.txt <==
"150"
"y"
"150/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"150a/pionInduced_dOmegadE_piMinus"
200
.true.
"n"


==> data/nucleus/parallel/Ca/plusInd/files180.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piMinus"
200
.true.
"n"


==> data/nucleus/parallel/O/minusInd/files120.txt <==
"120"
"y"
"120/pionInduced_dOmegadE_piPlus"
100
.false.
"y"
"120a/pionInduced_dOmegadE_piPlus"
200
.true.
"n"


==> data/nucleus/parallel/O/minusInd/files150.txt <==
"150"
"y"
"150/pionInduced_dOmegadE_piPlus"
100
.false.
"y"
"150a/pionInduced_dOmegadE_piPlus"
200
.true.
"n"


==> data/nucleus/parallel/O/minusInd/files180.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piPlus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piPlus"
200
.true.
"n"


==> data/nucleus/parallel/O/plusInd/files120.txt <==
"120"
"y"
"120/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"120a/pionInduced_dOmegadE_piMinus"
200
.true.
"n"


==> data/nucleus/parallel/O/plusInd/files150.txt <==
"150"
"y"
"150/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"150a/pionInduced_dOmegadE_piMinus"
200
.true.
"n"


==> data/nucleus/parallel/O/plusInd/files180.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piMinus"
81
.false.
"n"


==> data/nucleus/parallel/Pb/minusInd/files180.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piPlus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piPlus"
200
.true.
"n"


==> data/nucleus/parallel/Pb/plusInd/files180.txt <==
"180"
"y"
"180/pionInduced_dOmegadE_piMinus"
100
.false.
"y"
"180a/pionInduced_dOmegadE_piMinus"
200
.true.
"n"

